Optimal approximation spaces for discontinuous Petrov-Galerkin finite element methods

Certain Petrov-Galerkin schemes are inherently stable formulations of variational problems on a given mesh. This stability is primarily obtained by computing an optimal test basis for a given approximation space. Furthermore, these Petrov-Galerkin schemes are equipped with a robust a posteriori error estimate which makes them an ideal candidate for mesh adaptation. One could extend these Petrov-Galerkin schemes not only to have optimal test spaces but also optimal approximation spaces with respect to current estimates of the solution. These extensions are the main focus of this article. In this article, we provide a methodology to drive mesh adaptation to produce optimal meshes for resolving solution features and output functionals which we demonstrate through numerical experiments.

==> Data/Boundary_layer/MNS_0p5/EE_DPG_BL_p3_0p005_startmesh_128.txt <==
ndof,EE,pred,mean
35.777,0.081009,0.017005,0.0013198
39.243,0.039144,0.0043901,0.00029871
42.895,0.016677,0.0010004,5.9678e-05
48.888,0.0050128,0.00022817,1.1943e-05
57.706,0.00039899,3.6983e-05,1.6969e-06
64.807,7.3647e-05,1.4477e-05,5.8284e-07
75.432,2.5327e-05,6.8866e-06,2.4302e-07
86.256,9.8768e-06,3.1956e-06,9.8901e-08
98.742,6.319e-06,1.9373e-06,5.259e-08
112.96,3.4449e-06,1.0502e-06,2.5004e-08
128.53,1.8099e-06,5.7911e-07,1.2094e-08
147.14,1.0022e-06,3.405e-07,6.2354e-09
168.97,5.4098e-07,1.9053e-07,3.0604e-09
191.65,3.6794e-07,1.2316e-07,1.735e-09
218.43,1.9503e-07,6.6627e-08,8.2318e-10
248.62,1.1866e-07,4.0252e-08,4.3616e-10
283.32,7.0866e-08,2.4025e-08,2.2832e-10


==> Data/Boundary_layer/MNS_0p5/EE_DPG_BL_p3_0p005_startmesh_512.txt <==
ndof,EE,pred,mean
71.554,0.0515,0.0051391,0.00019929
77.201,0.006146,0.00015633,5.3152e-06
87.35,0.00023286,1.0164e-05,3.0316e-07
102.03,2.1463e-05,3.5264e-06,9.2228e-08
116.15,6.812e-06,1.8796e-06,4.311e-08
133.15,2.9355e-06,8.8919e-07,1.7888e-08
152.41,2.0575e-06,5.1415e-07,9.072e-09
174.87,9.0079e-07,2.8242e-07,4.3704e-09
199.17,5.2755e-07,1.5416e-07,2.0923e-09
226.54,2.7657e-07,8.4861e-08,1.0101e-09
258.48,1.4249e-07,4.7961e-08,5.007e-10
295.06,8.4172e-08,2.8899e-08,2.6461e-10
335.53,5.0753e-08,1.6654e-08,1.3374e-10


==> Data/Boundary_layer/MNS_0p5/EE_DPG_adaptive_numerical_BL_MN_Hp1to10_0p005.txt <==
ndof,EE,pred,mean
13.856,0.12418,0.0039265,0.00024883
15.492,0.10303,0.002845,0.00015806
14.9,0.087475,0.0018178,8.8596e-05
14.9,0.087475,0.0012241,5.229e-05
22.672,0.055316,0.0011966,4.4846e-05
23.152,0.022598,0.00038398,1.2618e-05
27.982,0.017425,0.00021157,6.0972e-06
31.654,0.0060586,5.8827e-05,1.4865e-06
38.859,0.0033863,1.6611e-05,3.6815e-07
46.163,0.00036429,5.4474e-07,1.059e-08
53.009,4.9499e-05,7.388e-08,1.2596e-09
60.457,1.9702e-05,3.2742e-09,4.8956e-11
67.506,3.6618e-06,7.3433e-11,9.6298e-13
79.725,8.2533e-07,2.0072e-12,2.3087e-14
90.05,2.3245e-07,5.3108e-15,5.3573e-17
103.76,4.2821e-08,4.0065e-15,3.5447e-17
118.77,8.4824e-09,5.8365e-18,4.5289e-20
135.38,1.0118e-09,9.3325e-20,6.3513e-22
150.32,2.4694e-10,1.8562e-20,1.108e-22
168.98,1.256e-10,6.2771e-21,3.2861e-23


==> Data/Boundary_layer/MNS_0p5/EE_DPG_adaptive_numerical_BL_MN_Hp1to8_0p005.txt <==
ndof,EE,pred,mean
13.856,0.12418,0.0039265,0.00024883
18.166,0.099808,0.0036016,0.00020009
18.166,0.099808,0.0024316,0.00011851
21.354,0.059508,0.0014708,6.2829e-05
23.917,0.023262,0.00053644,2.0104e-05
28.443,0.01248,0.00022613,7.4311e-06
32.265,0.0061945,0.0001038,2.9916e-06
38.846,0.0029259,1.0309e-05,2.6051e-07
44.989,0.001085,2.3647e-06,5.2408e-08
54.818,0.00022019,1.5277e-07,2.9699e-09
61.709,7.1078e-06,2.7936e-09,4.7631e-11
72.911,2.329e-06,3.4904e-10,5.2189e-12
80.969,4.5903e-07,2.3849e-12,3.1274e-14
89.85,8.2758e-07,7.5219e-14,8.6516e-16
99.855,6.887e-08,1.7812e-15,1.7969e-17
111.71,2.7457e-08,3.2166e-16,2.8459e-18
124.71,1.029e-08,4.7447e-17,3.6817e-19
141.96,2.5424e-09,1.0689e-17,7.2745e-20
162.54,2.43e-10,3.2616e-18,1.9468e-20
181.75,8.2978e-11,1.2977e-18,6.7935e-21


==> Data/Boundary_layer/MNS_0p5/EE_DPG_adaptive_numerical_BL_MN_Hp_0p005.txt <==
ne,ndof,EE,pred,mean
5.6569,13.856,0.12418,0.0039265,0.00024883
7.4833,18.166,0.099808,0.0036016,0.00020009
8.3666,18.974,0.077398,0.0025414,0.00012386
9.4868,22.091,0.03231,0.0010039,4.2886e-05
10.63,25.259,0.015754,0.00045818,1.7171e-05
11.79,29.496,0.0081203,0.00019305,6.344e-06
12.689,34.293,0.0030709,6.506e-05,1.875e-06
13.675,39.141,0.0022302,8.3175e-06,2.1018e-07
14.9,46.249,0.00066888,1.2737e-06,2.8228e-08
15.33,53.188,3.9942e-05,3.7005e-07,7.1939e-09
15.166,59.565,1.5537e-05,1.1971e-09,2.0411e-11
15.748,65.092,1.5194e-05,3.2018e-10,4.7873e-12
17.464,74.88,1.0817e-05,1.3402e-10,1.7575e-12
19.545,84.143,4.4136e-06,5.3011e-11,6.0972e-13
22.294,98.397,3.8451e-07,1.3441e-11,1.3559e-13
24.96,110.69,1.7893e-07,5.1295e-12,4.5384e-14
28.425,127,7.7689e-08,1.7123e-12,1.3287e-14
32.327,145.54,1.4821e-08,4.0562e-13,2.7605e-15
36.661,165.57,1.9601e-08,3.1949e-13,1.907e-15
42.131,191.54,2.6121e-09,7.8056e-14,4.0862e-16
47.749,217.18,2.148e-09,4.8354e-14,2.2201e-16
53.898,245.69,5.2098e-10,2.1174e-14,8.5265e-17


==> Data/Boundary_layer/MNS_0p5/EE_error_DPG_BL_0p005_p1_MN_0p5.txt <==
ndof,EE,pred,mean
9.798,0.17109,0.10603,0.016559
10.392,0.13174,0.059854,0.0081451
12.124,0.13433,0.061897,0.0073982
13.416,0.11094,0.046947,0.0049214
14.9,0.095863,0.036866,0.0033938
16.523,0.074749,0.02729,0.0021991
18.894,0.073617,0.026657,0.0018849
22.113,0.043847,0.01491,0.00092292
25.219,0.027386,0.010572,0.00057417
28.983,0.015903,0.0066882,0.00031849
33.407,0.010006,0.0046336,0.00019357
38.575,0.0059292,0.0032549,0.00011925
44.766,0.0044269,0.0025459,8.1787e-05
51.117,0.0031606,0.0018789,5.2952e-05
58.275,0.0023621,0.0014707,3.635e-05
65.521,0.0018732,0.0011345,2.4587e-05
74.377,0.0015037,0.00091886,1.7465e-05
85.012,0.001193,0.00073644,1.2277e-05
96.871,0.00096418,0.00059238,8.6611e-06
111.74,0.00076122,0.00048322,6.1967e-06
126.96,0.00064233,0.00040512,4.5562e-06
144.73,0.00051546,0.00032689,3.2245e-06


==> Data/Boundary_layer/MNS_0p5/EE_error_DPG_BL_0p005_p2_MN_0p5.txt <==
ndof,EE,pred,mean
13.856,0.12419,0.058722,0.0091708
16.248,0.099418,0.042906,0.0058388
16.971,0.096779,0.030299,0.0036214
18.33,0.088887,0.02599,0.0027245
21.213,0.068789,0.017664,0.0016261
23.749,0.053442,0.011994,0.0009665
27.929,0.038445,0.0082416,0.00058277
32.311,0.021485,0.0039332,0.00024346
37.55,0.0089127,0.0016717,9.0794e-05
42.497,0.0021171,0.00054586,2.5993e-05
47.623,0.00080676,0.00024666,1.0304e-05
54.936,0.00035991,0.00015053,5.5148e-06
62.209,0.00025235,0.00010412,3.3447e-06
72.042,0.00015718,6.8869e-05,1.9409e-06
81.498,0.00011085,4.6694e-05,1.1541e-06
94.773,6.5931e-05,3.0577e-05,6.6269e-07
108.22,4.927e-05,2.3284e-05,4.4255e-07
121.98,3.4799e-05,1.5783e-05,2.6313e-07
139.86,2.3134e-05,1.0751e-05,1.5719e-07
159.69,1.5584e-05,7.2779e-06,9.3329e-08
182.55,1.1023e-05,5.1704e-06,5.815e-08
209.13,7.4585e-06,3.4686e-06,3.4216e-08


==> Data/Boundary_layer/MNS_0p5/EE_error_DPG_BL_0p005_p3_MN_0p5.txt <==
ndof,EE,pred,mean
17.889,0.094426,0.034598,0.0054033
20,0.063872,0.01454,0.0019787
21.909,0.064587,0.013337,0.0015941
23.664,0.042499,0.006727,0.00070519
28.107,0.025247,0.0033863,0.00031173
32.094,0.016887,0.001874,0.00015101
35.777,0.010767,0.0008199,5.7976e-05
40.988,0.0026309,0.00016899,1.046e-05
45.826,0.00099014,6.5281e-05,3.5456e-06
53.198,0.0002659,3.7299e-05,1.7761e-06
61.644,7.5056e-05,1.786e-05,7.4613e-07
71.624,2.6265e-05,7.9631e-06,2.9175e-07
83.666,1.388e-05,4.1575e-06,1.3356e-07
94.763,7.1341e-06,1.9878e-06,5.6021e-08
107.75,3.4202e-06,1.0806e-06,2.6709e-08
124.94,1.8694e-06,6.3084e-07,1.3672e-08
141.1,1.197e-06,3.9115e-07,7.4346e-09
160.47,7.3662e-07,2.2979e-07,3.8309e-09
182.81,3.6578e-07,1.2319e-07,1.8012e-09
210.52,2.9938e-07,8.0349e-08,1.0304e-09
239.9,1.3433e-07,4.3959e-08,4.9439e-10
273.7,1.1043e-07,2.7243e-08,2.6874e-10


==> Data/Boundary_layer/MNS_0p5/EE_error_DPG_BL_0p005_p4_MN_0p5.txt <==
ndof,EE,pred,mean
21.909,0.072761,0.020777,0.0032447
25.1,0.051252,0.011304,0.0015383
26.833,0.044067,0.0081012,0.00096828
30.496,0.020313,0.0027091,0.00028399
34.424,0.011961,0.0011998,0.00011045
38.144,0.0093213,0.00061374,4.9457e-05
44.159,0.0030215,0.00018402,1.3012e-05
49.295,0.00066176,3.3502e-05,2.0737e-06
55.991,0.00014352,5.9098e-06,3.2097e-07
66.858,9.5949e-06,1.456e-06,6.9333e-08
77.071,2.6976e-06,6.1093e-07,2.5522e-08
87.892,1.094e-06,2.3875e-07,8.7472e-09
102.1,3.9784e-07,9.796e-08,3.1469e-09
115.09,2.3761e-07,5.7475e-08,1.6198e-09
134.39,1.8198e-07,3.37e-08,8.3292e-10
151.99,5.4261e-08,1.2381e-08,2.6834e-10
174.54,3.6538e-08,6.0371e-09,1.1475e-10
196.8,1.4434e-08,2.8169e-09,4.6961e-11


==> Data/Boundary_layer/MNS_0p5/EE_error_DPG_BL_0p005_p5_MN_0p5.txt <==
ndof,EE,pred,mean
25.923,0.055444,0.012284,0.0019184
28.983,0.04368,0.0070704,0.00096216
32.404,0.026562,0.0028171,0.00033671
36.083,0.021383,0.0016483,0.00017279
39.95,0.014296,0.00068898,6.3426e-05
45.596,0.003306,7.4535e-05,6.0062e-06
53.442,0.00084124,1.1225e-05,7.9374e-07
59.749,9.022e-05,1.3094e-06,8.105e-08
67.037,6.1854e-06,2.2023e-07,1.1961e-08
81.719,2.3244e-06,1.1935e-07,5.6832e-09
93.691,6.9942e-07,2.7513e-08,1.1494e-09
105.8,2.5237e-07,1.3853e-08,5.0752e-10
122.54,1.9155e-07,4.1274e-09,1.3259e-10
138.47,4.1228e-08,2.2336e-09,6.2949e-11
160.98,1.4194e-08,1.0329e-09,2.5528e-11
182.44,5.3306e-09,4.4622e-10,9.6709e-12
207.59,2.5064e-09,1.645e-10,3.1268e-12
236.88,1.6956e-09,1.0304e-10,1.7178e-12
270.22,2.3132e-10,4.9739e-11,7.273e-13


==> Data/Boundary_layer/MNS_0p5/EE_errorpred_DPG_BL_0p005_p1_MN_0p5.txt <==
ndof,pred
10.392,0.10603
12.124,0.059854
13.416,0.061897
14.9,0.046947
16.523,0.036866
18.894,0.02729
22.113,0.026657
25.219,0.01491
28.983,0.010572
33.407,0.0066882
38.575,0.0046336
44.766,0.0032549
51.117,0.0025459
58.275,0.0018789
65.521,0.0014707
74.377,0.0011345
85.012,0.00091886
96.871,0.00073644
111.74,0.00059238
126.96,0.00048322
144.73,0.00040512


==> Data/Boundary_layer/MNS_0p5/EE_errorpred_DPG_BL_0p005_p2_MN_0p5.txt <==
ndof,pred
16.248,0.058722
16.971,0.042906
18.33,0.030299
21.213,0.02599
23.749,0.017664
27.929,0.011994
32.311,0.0082416
37.55,0.0039332
42.497,0.0016717
47.623,0.00054586
54.936,0.00024666
62.209,0.00015053
72.042,0.00010412
81.498,6.8869e-05
94.773,4.6694e-05
108.22,3.0577e-05
121.98,2.3284e-05
139.86,1.5783e-05
159.69,1.0751e-05
182.55,7.2779e-06
209.13,5.1704e-06


==> Data/Boundary_layer/MNS_0p5/EE_errorpred_DPG_BL_0p005_p3_MN_0p5.txt <==
ndof,pred
20,0.034598
21.909,0.01454
23.664,0.013337
28.107,0.006727
32.094,0.0033863
35.777,0.001874
40.988,0.0008199
45.826,0.00016899
53.198,6.5281e-05
61.644,3.7299e-05
71.624,1.786e-05
83.666,7.9631e-06
94.763,4.1575e-06
107.75,1.9878e-06
124.94,1.0806e-06
141.1,6.3084e-07
160.47,3.9115e-07
182.81,2.2979e-07
210.52,1.2319e-07
239.9,8.0349e-08
273.7,4.3959e-08


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_0p005_Hp_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.385641e+01,1.767770e-01,1.767770e-01,2.563990e-01,2.556610e-02,2.556600e-02,3.826820e-01,8.036190e-01,9.524433e-06
1.816590e+01,1.756720e-01,1.027600e-01,1.836900e-01,2.114790e-02,2.157030e-02,3.826830e-01,5.916340e-01,3.224139e-06
1.897367e+01,1.719640e-01,6.091710e-02,9.445560e-02,1.507940e-02,1.439700e-02,3.826830e-01,3.238500e-01,2.709172e-06
2.209072e+01,1.704220e-01,3.252820e-02,2.006810e-02,6.137210e-03,5.436100e-03,3.826830e-01,8.268290e-02,1.474355e-06
2.525866e+01,1.637860e-01,2.470470e-02,7.743070e-03,2.565020e-03,2.670540e-03,3.826830e-01,3.391480e-02,8.625817e-07
2.949576e+01,1.743670e-01,1.806170e-02,3.510280e-03,1.262970e-03,1.267080e-03,3.826830e-01,1.578420e-02,4.638773e-07
3.429286e+01,1.599840e-01,1.464970e-02,9.880890e-04,3.608730e-04,4.979980e-04,3.826830e-01,4.826340e-03,2.538791e-07
3.914077e+01,2.138750e-01,8.911640e-03,7.074030e-04,1.768280e-04,4.263430e-04,3.826830e-01,3.424700e-03,1.495974e-07
4.624932e+01,2.457410e-01,7.907590e-03,1.081090e-04,5.082930e-05,1.014440e-04,3.826830e-01,6.804120e-04,7.673969e-08
5.318834e+01,3.004960e-01,6.146670e-03,6.101760e-06,4.653430e-06,5.479780e-06,3.826830e-01,4.242400e-05,4.387082e-08
5.956509e+01,4.761040e-01,3.011760e-03,2.009840e-06,1.641580e-06,1.605970e-06,3.826830e-01,1.373820e-05,2.789166e-08
6.509224e+01,4.491960e-01,3.538040e-03,1.190220e-06,1.141260e-06,1.118510e-06,3.826830e-01,9.015270e-06,1.955801e-08
7.487990e+01,5.119300e-01,2.039940e-03,7.127700e-07,6.986790e-07,1.022920e-06,3.826830e-01,6.361310e-06,1.116813e-08
8.414274e+01,4.451070e-01,2.385940e-03,3.064220e-07,3.143220e-07,2.631180e-07,3.826830e-01,2.309640e-06,7.004467e-09
9.839715e+01,5.274630e-01,1.399570e-03,4.263210e-08,4.040280e-08,2.981380e-08,3.826830e-01,2.948880e-07,3.745514e-09
1.106933e+02,4.550520e-01,1.840180e-03,2.417660e-08,1.962240e-08,2.009660e-08,3.826830e-01,1.669670e-07,2.338604e-09
1.270039e+02,5.109570e-01,1.293290e-03,5.881630e-09,5.511610e-09,4.115370e-09,3.826830e-01,4.052600e-08,1.349500e-09
1.455404e+02,4.796020e-01,1.189260e-03,1.799140e-09,1.580290e-09,1.391250e-09,3.826830e-01,1.246640e-08,7.825420e-10
1.655717e+02,4.800670e-01,6.513300e-04,9.884000e-10,7.930580e-10,9.900670e-10,3.826830e-01,7.242340e-09,4.671935e-10
1.915359e+02,5.072720e-01,7.085600e-04,2.619880e-10,1.739740e-10,2.523620e-10,3.826830e-01,1.798680e-09,2.608801e-10
2.171773e+02,4.377660e-01,5.144710e-04,1.242970e-10,8.071670e-11,1.010720e-10,3.826830e-01,7.998410e-10,1.578278e-10
2.456868e+02,4.670250e-01,5.298980e-04,9.636390e-11,2.812880e-11,3.062650e-11,3.826830e-01,4.053460e-10,9.636390e-11


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_0p005_p1_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
9.797952e+00,1.767770e-01,1.767770e-01,2.982430e-01,2.623460e-02,2.622570e-02,3.802750e-01,9.222350e-01,5.215130e-03
1.039230e+01,2.037350e-01,1.153800e-01,2.358300e-01,2.431480e-02,2.442580e-02,3.824520e-01,7.440680e-01,4.635664e-03
1.212436e+01,1.941820e-01,8.154800e-02,2.107920e-01,2.365900e-02,2.362610e-02,3.826110e-01,6.745160e-01,3.405794e-03
1.341641e+01,1.871630e-01,5.931050e-02,1.505650e-01,1.793480e-02,1.996900e-02,3.826410e-01,4.925480e-01,2.781396e-03
1.489967e+01,1.918240e-01,3.470020e-02,1.071110e-01,1.519130e-02,1.590940e-02,3.826730e-01,3.611740e-01,2.255186e-03
1.652271e+01,1.834970e-01,1.723840e-02,6.990050e-02,1.161480e-02,1.030980e-02,3.826710e-01,2.399580e-01,1.833890e-03
1.889442e+01,1.708580e-01,1.291170e-02,6.244300e-02,1.065420e-02,1.015880e-02,3.826710e-01,2.175660e-01,1.402389e-03
2.211327e+01,1.717520e-01,5.326310e-03,2.699390e-02,4.721620e-03,7.234630e-03,3.826820e-01,1.017820e-01,1.023835e-03
2.521901e+01,1.685950e-01,2.360640e-03,1.102780e-02,2.414600e-03,3.916840e-03,3.826830e-01,4.536190e-02,7.871904e-04
2.898275e+01,1.626310e-01,1.252880e-03,5.462070e-03,1.897480e-03,1.709070e-03,3.826830e-01,2.369740e-02,5.960140e-04
3.340658e+01,1.516180e-01,1.262660e-03,2.826690e-03,1.124420e-03,7.956270e-04,3.826830e-01,1.240380e-02,4.486127e-04
3.857468e+01,1.190860e-01,1.082720e-03,1.604850e-03,5.147760e-04,4.305200e-04,3.826830e-01,6.663850e-03,3.364582e-04
4.476607e+01,9.314910e-02,8.671420e-04,1.095160e-03,3.726780e-04,3.148460e-04,3.826830e-01,4.658380e-03,2.498261e-04
5.111750e+01,8.107130e-02,7.477860e-04,7.188180e-04,1.941420e-04,2.182620e-04,3.826830e-01,2.956020e-03,1.916005e-04
5.827520e+01,6.845590e-02,4.844260e-04,4.617390e-04,1.498700e-04,1.526190e-04,3.826830e-01,1.997020e-03,1.474240e-04
6.552106e+01,6.310050e-02,4.865990e-04,3.495320e-04,1.201680e-04,1.219200e-04,3.826830e-01,1.545980e-03,1.166202e-04
7.437738e+01,5.752290e-02,4.777390e-04,2.489980e-04,9.258040e-05,9.643040e-05,3.826830e-01,1.144570e-03,9.050113e-05
8.501182e+01,4.763710e-02,4.242930e-04,1.775190e-04,6.711300e-05,7.000430e-05,3.826830e-01,8.221830e-04,6.927508e-05
9.687100e+01,4.277310e-02,3.414470e-04,1.254960e-04,5.174290e-05,5.063590e-05,3.826830e-01,5.954650e-04,5.335168e-05
1.117408e+02,3.552160e-02,2.747380e-04,8.885950e-05,3.766530e-05,3.778230e-05,3.826830e-01,4.293550e-04,4.009700e-05
1.269607e+02,3.083720e-02,2.598100e-04,6.721440e-05,2.971780e-05,2.920780e-05,3.826830e-01,3.296200e-04,3.105968e-05
1.447274e+02,2.713270e-02,2.166810e-04,4.780400e-05,2.196190e-05,2.189790e-05,3.826830e-01,2.395290e-04,2.390200e-05


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_0p005_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.385640e+01,1.767770e-01,1.767770e-01,2.562560e-01,2.498360e-02,2.497490e-02,3.815340e-01,8.025890e-01,6.758681e-04
1.624808e+01,1.891510e-01,1.075970e-01,1.755540e-01,2.105810e-02,2.111350e-02,3.825790e-01,5.690980e-01,4.191861e-04
1.697055e+01,1.923310e-01,9.146780e-02,1.637600e-01,1.982080e-02,2.094590e-02,3.826120e-01,5.345540e-01,3.678957e-04
1.833029e+01,1.998680e-01,6.390110e-02,1.389410e-01,1.649140e-02,1.824000e-02,3.826440e-01,4.538750e-01,2.919475e-04
2.121319e+01,1.762590e-01,4.478020e-02,7.985720e-02,1.197010e-02,1.331770e-02,3.826730e-01,2.747650e-01,1.883626e-04
2.374868e+01,1.702540e-01,3.293520e-02,5.123600e-02,8.612310e-03,9.444430e-03,3.826710e-01,1.810770e-01,1.342438e-04
2.792859e+01,1.696230e-01,1.780160e-02,3.046120e-02,4.673210e-03,7.365290e-03,3.826830e-01,1.110570e-01,8.254023e-05
3.231097e+01,1.649230e-01,1.063920e-02,1.058520e-02,3.180130e-03,3.266980e-03,3.826830e-01,4.450770e-02,5.330435e-05
3.754994e+01,1.658010e-01,6.796380e-03,1.921880e-03,1.178070e-03,8.508430e-04,3.826830e-01,1.032390e-02,3.396135e-05
4.249718e+01,2.097410e-01,3.377910e-03,2.860900e-04,2.317150e-04,1.986780e-04,3.826830e-01,1.872260e-03,2.342786e-05
4.762347e+01,3.155580e-01,2.295200e-03,8.722610e-05,5.803430e-05,7.692250e-05,3.826830e-01,5.805920e-04,1.664753e-05
5.493642e+01,3.801620e-01,1.473420e-03,3.699370e-05,3.242200e-05,2.546580e-05,3.826830e-01,2.479370e-04,1.084505e-05
6.220945e+01,4.821320e-01,1.262440e-03,2.371860e-05,1.927790e-05,1.793270e-05,3.826830e-01,1.592160e-04,7.468679e-06
7.204170e+01,4.920120e-01,1.103060e-03,1.366970e-05,1.081800e-05,1.058270e-05,3.826830e-01,9.164340e-05,4.809069e-06
8.149844e+01,5.054020e-01,8.526400e-04,9.133850e-06,6.446730e-06,7.673740e-06,3.826830e-01,6.076650e-05,3.321734e-06
9.477345e+01,5.219950e-01,7.454020e-04,5.158550e-06,4.048990e-06,3.951070e-06,3.826830e-01,3.438510e-05,2.112286e-06
1.082219e+02,5.062750e-01,6.877100e-04,3.818340e-06,2.700980e-06,3.257470e-06,3.826830e-01,2.554800e-05,1.418625e-06
1.219836e+02,4.869390e-01,6.063240e-04,2.717690e-06,2.219580e-06,2.096090e-06,3.826830e-01,1.837900e-05,9.906229e-07
1.398570e+02,5.063720e-01,4.875160e-04,1.456450e-06,1.144310e-06,1.099510e-06,3.826830e-01,9.669270e-06,6.572941e-07
1.596871e+02,4.941520e-01,4.266170e-04,8.948550e-07,7.290360e-07,6.597560e-07,3.826830e-01,5.967460e-06,4.415735e-07
1.825487e+02,5.150600e-01,3.639130e-04,7.271530e-07,6.401160e-07,4.790500e-07,3.826830e-01,4.824670e-06,2.955810e-07
2.091267e+02,4.945030e-01,2.834690e-04,3.932010e-07,3.313570e-07,2.733270e-07,3.826830e-01,2.607600e-06,1.966005e-07


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_0p005_p3_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.788853e+01,1.767770e-01,1.767770e-01,2.025530e-01,2.256460e-02,2.255740e-02,3.821750e-01,6.480660e-01,1.567303e-04
2.000001e+01,1.983750e-01,1.096590e-01,9.557850e-02,1.542600e-02,1.548860e-02,3.826740e-01,3.305510e-01,1.003068e-04
2.190889e+01,1.921760e-01,8.394680e-02,8.439020e-02,1.475650e-02,1.478480e-02,3.826690e-01,2.977290e-01,6.965784e-05
2.366430e+01,1.896710e-01,6.376080e-02,3.773620e-02,9.166320e-03,8.616780e-03,3.826810e-01,1.450800e-01,5.117723e-05
2.810692e+01,1.671730e-01,4.439670e-02,1.506100e-02,3.757320e-03,5.453590e-03,3.826830e-01,6.342570e-02,2.571570e-05
3.209364e+01,1.600830e-01,2.604330e-02,7.219210e-03,3.575980e-03,2.309580e-03,3.826830e-01,3.424440e-02,1.512780e-05
3.577706e+01,1.636290e-01,1.665160e-02,3.264030e-03,1.167710e-03,1.757810e-03,3.826830e-01,1.617410e-02,9.795645e-06
4.098786e+01,1.552850e-01,6.128040e-03,6.668990e-04,4.757430e-04,4.042440e-04,3.826830e-01,4.042210e-03,5.686311e-06
4.582583e+01,2.323670e-01,2.515180e-03,1.699300e-04,7.182410e-05,1.739110e-04,3.826830e-01,1.086190e-03,3.639237e-06
5.319773e+01,2.679760e-01,2.051350e-03,4.130950e-05,2.405940e-05,3.899870e-05,3.826830e-01,2.727260e-04,2.003915e-06
6.164418e+01,3.718250e-01,1.242740e-03,9.507800e-06,8.412680e-06,6.389250e-06,3.826830e-01,6.352440e-05,1.111433e-06
7.162401e+01,4.196640e-01,1.232490e-03,2.897130e-06,2.230760e-06,2.214060e-06,3.826830e-01,1.918550e-05,6.098418e-07
8.366596e+01,4.750910e-01,1.105300e-03,1.503530e-06,8.731150e-07,1.389720e-06,3.826830e-01,9.841990e-06,3.275341e-07
9.476271e+01,4.823020e-01,3.136960e-04,6.859880e-07,5.985390e-07,4.612560e-07,3.826830e-01,4.561950e-06,1.990223e-07
1.077499e+02,5.030440e-01,6.051370e-04,2.838460e-07,2.079090e-07,2.333190e-07,3.826830e-01,1.894710e-06,1.190652e-07
1.249400e+02,4.755620e-01,5.982010e-04,1.628200e-07,1.319320e-07,1.174400e-07,3.826830e-01,1.077110e-06,6.586361e-08
1.411027e+02,4.890390e-01,3.384230e-04,1.046770e-07,8.077790e-08,8.213590e-08,3.826830e-01,6.992480e-07,4.048648e-08
1.604682e+02,4.852820e-01,4.536670e-04,5.283620e-08,3.440800e-08,4.580030e-08,3.826830e-01,3.476620e-07,2.420448e-08
1.828113e+02,4.755730e-01,3.783850e-04,2.425920e-08,1.763370e-08,1.948070e-08,3.826830e-01,1.603770e-07,1.436944e-08
2.105233e+02,4.827580e-01,2.252590e-04,1.785310e-08,1.666120e-08,1.114520e-08,3.826830e-01,1.193140e-07,8.170551e-09
2.398958e+02,4.752180e-01,2.456540e-04,1.103600e-08,8.890630e-09,8.296450e-09,3.826830e-01,7.375060e-08,4.845754e-09
2.736970e+02,4.347400e-01,1.770060e-04,5.720070e-09,3.718730e-09,5.018200e-09,3.826830e-01,3.777800e-08,2.860035e-09


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_0p005_p4_MN_0p5.txt <==
ndof,maxvol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
2.190890e+01,1.767770e-01,1.767770e-01,1.470740e-01,1.944090e-02,1.944090e-02,3.826820e-01,4.859280e-01,3.974673e-05
2.509980e+01,1.834460e-01,1.216200e-01,7.316660e-02,1.284180e-02,1.283460e-02,3.826830e-01,2.582890e-01,2.013963e-05
2.683282e+01,1.909260e-01,7.960530e-02,5.587310e-02,1.013550e-02,1.010080e-02,3.826830e-01,1.988840e-01,1.442357e-05
3.049590e+01,1.879680e-01,4.719160e-02,1.296670e-02,3.942710e-03,4.398510e-03,3.826830e-01,5.568020e-02,7.606668e-06
3.442383e+01,2.102330e-01,3.435470e-02,5.232900e-03,2.057730e-03,2.447160e-03,3.826830e-01,2.544610e-02,4.150576e-06
3.814446e+01,1.918300e-01,2.137640e-02,3.866350e-03,2.222120e-03,8.940510e-04,3.826830e-01,1.824620e-02,2.484533e-06
4.415880e+01,2.167750e-01,1.469640e-02,6.781020e-04,4.195710e-04,5.025260e-04,3.826830e-01,4.181520e-03,1.194833e-06
4.929503e+01,2.162690e-01,9.581940e-03,1.189650e-04,9.077360e-05,9.976660e-05,3.826830e-01,8.087770e-04,6.892727e-07
5.599107e+01,2.609430e-01,6.235530e-03,1.636440e-05,1.743430e-05,9.505800e-06,3.826830e-01,1.131600e-04,3.645974e-07
6.685806e+01,2.991140e-01,3.246170e-03,1.066590e-06,1.048980e-06,6.018370e-07,3.826830e-01,7.100950e-06,1.501866e-07
7.707140e+01,3.949060e-01,2.585710e-03,3.210590e-07,2.638020e-07,2.542510e-07,3.826830e-01,2.192710e-06,7.378055e-08
8.789198e+01,4.622900e-01,2.134410e-03,1.224630e-07,1.103580e-07,8.097770e-08,3.826830e-01,8.199970e-07,3.825232e-08
1.021029e+02,4.812410e-01,1.596780e-03,4.284440e-08,3.652050e-08,2.967800e-08,3.826830e-01,2.849430e-07,1.808043e-08
1.150869e+02,4.727180e-01,1.300250e-03,2.037040e-08,1.764460e-08,1.534280e-08,3.826830e-01,1.394300e-07,9.937429e-09
1.343875e+02,4.884740e-01,1.084730e-03,1.596260e-08,1.605050e-08,9.293560e-09,3.826830e-01,1.079400e-07,4.577297e-09
1.519868e+02,4.514570e-01,1.026220e-03,5.360220e-09,4.281810e-09,3.957110e-09,3.826830e-01,3.553630e-08,2.473861e-09
1.745423e+02,4.754380e-01,7.420960e-04,2.575930e-09,2.213010e-09,1.709590e-09,3.826830e-01,1.698150e-08,1.238513e-09
1.967994e+02,4.078360e-01,5.950410e-04,1.045610e-09,9.663000e-10,5.615690e-10,3.826830e-01,6.724820e-09,6.796465e-10


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_0p005_p5_MN_0p5.txt <==
ndof,maxvol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
2.592296e+01,1.767770e-01,1.767770e-01,9.762440e-02,1.569290e-02,1.569290e-02,3.826830e-01,3.371210e-01,3.396182e-05
2.898275e+01,1.905220e-01,1.272860e-01,6.565020e-02,1.153750e-02,1.153270e-02,3.826830e-01,2.318380e-01,1.738832e-05
3.240370e+01,1.769920e-01,8.574440e-02,2.457520e-02,4.849430e-03,7.753050e-03,3.826830e-01,9.714990e-02,8.902821e-06
3.608324e+01,1.745590e-01,6.218050e-02,1.777600e-02,2.242280e-03,6.086510e-03,3.826830e-01,6.821500e-02,4.669417e-06
3.994997e+01,1.815260e-01,4.581730e-02,8.059110e-03,1.732060e-03,3.199390e-03,3.826830e-01,3.394600e-02,2.535116e-06
4.559605e+01,1.822790e-01,2.946430e-02,8.387100e-04,6.926160e-04,4.913590e-04,3.826830e-01,5.285530e-03,1.146924e-06
5.344156e+01,1.836410e-01,1.376700e-02,1.930230e-04,2.080110e-04,6.170130e-05,3.826830e-01,1.209190e-03,4.424077e-07
5.974948e+01,2.302540e-01,6.159000e-03,1.684080e-05,4.456230e-06,1.927050e-05,3.826830e-01,1.060080e-04,2.265130e-07
6.703730e+01,3.248300e-01,3.131500e-03,4.804600e-07,4.723530e-07,5.107820e-07,3.826830e-01,3.824560e-06,1.135545e-07
8.171903e+01,4.247830e-01,2.340260e-03,1.577380e-07,1.980080e-07,1.730790e-07,3.826830e-01,1.381880e-06,3.460596e-08
9.369098e+01,4.791700e-01,1.083210e-03,3.622120e-08,3.668010e-08,4.850580e-08,3.826830e-01,3.172520e-07,1.523758e-08
1.057970e+02,4.611470e-01,8.377950e-04,1.223030e-08,1.431770e-08,1.279760e-08,3.826830e-01,1.028150e-07,7.349477e-09
1.225357e+02,4.499370e-01,1.007160e-03,2.275260e-08,2.491920e-08,4.470730e-09,3.826830e-01,1.362550e-07,3.044523e-09
1.384666e+02,4.143860e-01,6.803210e-04,4.681600e-09,1.852560e-09,5.574990e-09,3.826830e-01,3.164270e-08,1.462263e-09
1.609783e+02,4.125300e-01,7.602920e-04,6.320160e-10,6.314630e-10,6.033120e-10,3.826830e-01,4.878160e-09,5.922389e-10
1.824418e+02,3.911510e-01,4.468250e-04,2.997250e-10,1.722420e-10,2.915400e-10,3.826830e-01,1.995140e-09,2.794786e-10
2.075861e+02,3.329750e-01,4.895290e-04,1.981500e-10,1.269760e-10,9.821020e-11,3.826830e-01,1.106230e-09,1.287975e-10


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_p3_start_mesh_128_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
3.577706e+01,8.838830e-02,8.838830e-02,1.041950e-01,1.633810e-02,1.633760e-02,3.826690e-01,3.576720e-01,7.226043e-06
3.924292e+01,1.107620e-01,4.850730e-02,2.310140e-02,6.558090e-03,7.385850e-03,3.826830e-01,9.680410e-02,4.991994e-06
4.289535e+01,1.052400e-01,3.021760e-02,5.732600e-03,1.898650e-03,2.746350e-03,3.826830e-01,2.711800e-02,3.496861e-06
4.888755e+01,1.576380e-01,1.193420e-02,1.237850e-03,8.974370e-04,4.817800e-04,3.826830e-01,6.838730e-03,2.072651e-06
5.770619e+01,1.573880e-01,5.141760e-03,5.572350e-05,4.997990e-05,3.804610e-05,3.826830e-01,3.756360e-04,1.067652e-06
6.480740e+01,2.250570e-01,1.845290e-03,7.902470e-06,5.385070e-06,7.431640e-06,3.826830e-01,5.414180e-05,6.711517e-07
7.543202e+01,3.229810e-01,1.282490e-03,2.318190e-06,1.656070e-06,1.947140e-06,3.826830e-01,1.547330e-05,3.656758e-07
8.625555e+01,4.603300e-01,8.871990e-04,1.034550e-06,9.801700e-07,5.409250e-07,3.826830e-01,6.678210e-06,2.138804e-07
9.874212e+01,4.913460e-01,5.046870e-04,5.943300e-07,5.600570e-07,3.567010e-07,3.826830e-01,3.948670e-06,1.245402e-07
1.129600e+02,4.835580e-01,7.383920e-04,2.984220e-07,2.331720e-07,2.269350e-07,3.826830e-01,1.982130e-06,7.271431e-08
1.285301e+02,5.035660e-01,2.549750e-04,1.311200e-07,9.672790e-08,1.118510e-07,3.826830e-01,8.876760e-07,4.338097e-08
1.471395e+02,4.850310e-01,5.092380e-04,7.776380e-08,5.898130e-08,6.091380e-08,3.826830e-01,5.165080e-07,2.525817e-08
1.689675e+02,4.764770e-01,2.736490e-04,3.593750e-08,2.548400e-08,2.941840e-08,3.826830e-01,2.373760e-07,1.452469e-08
1.916508e+02,5.030010e-01,3.877660e-04,2.580570e-08,2.073660e-08,1.932940e-08,3.826830e-01,1.721310e-07,8.775599e-09
2.184261e+02,4.854620e-01,1.694420e-04,1.463520e-08,1.107060e-08,1.147430e-08,3.826830e-01,9.715640e-08,5.201169e-09
2.486161e+02,4.649030e-01,2.803610e-04,6.781660e-09,5.332080e-09,5.363120e-09,3.826830e-01,4.566920e-08,3.098864e-09
2.833195e+02,4.695100e-01,1.589730e-04,3.674880e-09,2.588090e-09,3.016200e-09,3.826830e-01,2.424760e-08,1.837440e-09


==> Data/Boundary_layer/MNS_0p5/L2_error_DPG_BL_p3_start_mesh_512_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
7.155412e+01,4.419420e-02,4.419420e-02,2.621920e-02,7.923600e-03,7.923600e-03,3.826830e-01,1.099250e-01,5.977013e-07
7.720100e+01,6.385000e-02,1.979990e-02,8.498060e-04,6.805660e-04,7.463170e-04,3.826830e-01,5.949280e-03,4.410939e-07
8.735001e+01,8.167550e-02,5.626310e-03,2.080830e-05,1.731190e-05,1.754500e-05,3.826830e-01,1.454600e-04,2.691354e-07
1.020293e+02,1.793270e-01,1.106000e-03,1.691520e-06,1.504220e-06,1.056190e-06,3.826830e-01,1.111080e-05,1.445849e-07
1.161463e+02,3.585910e-01,7.840490e-04,6.231980e-07,4.632130e-07,4.963470e-07,3.826830e-01,4.135950e-06,8.609949e-08
1.331540e+02,4.048670e-01,4.658320e-04,2.276260e-07,1.479600e-07,1.992940e-07,3.826830e-01,1.502240e-06,4.984316e-08
1.524139e+02,4.621320e-01,5.784840e-04,1.539420e-07,1.374900e-07,9.254370e-08,3.826830e-01,1.003380e-06,2.903519e-08
1.748714e+02,4.836790e-01,1.288660e-04,6.171840e-08,4.102970e-08,5.336600e-08,3.826830e-01,4.079460e-07,1.675511e-08
1.991732e+02,4.869050e-01,2.694630e-04,3.540070e-08,2.135980e-08,3.197300e-08,3.826830e-01,2.318720e-07,9.956325e-09
2.265392e+02,4.892400e-01,3.017730e-04,1.816550e-08,1.632680e-08,1.115820e-08,3.826830e-01,1.192900e-07,5.949069e-09
2.584764e+02,4.586870e-01,1.974210e-04,8.148460e-09,6.857280e-09,5.614450e-09,3.826830e-01,5.388320e-08,3.510262e-09
2.950592e+02,4.665170e-01,2.338050e-04,4.275330e-09,3.198970e-09,3.337930e-09,3.826830e-01,2.825370e-08,2.067218e-09
3.355303e+02,4.687170e-01,1.718290e-04,2.472440e-09,2.100930e-09,1.608790e-09,3.826830e-01,1.615480e-08,1.236220e-09


==> Data/Boundary_layer/Vnorm/EE_error_DPG_BL_op005_VN_p1.txt <==
ndof,EE,pred,mean
9.798,0.073015,0.043711,0.0068266
10.392,0.049566,0.022167,0.0030165
11.747,0.049173,0.021919,0.0026198
13.077,0.037226,0.016177,0.0016958
15.297,0.026029,0.011238,0.0010345
17.407,0.018835,0.0070536,0.00056839
19.365,0.010564,0.0038219,0.00027025
22.65,0.0050656,0.0021032,0.00013019
25.923,0.0033056,0.0014851,8.0659e-05
30.1,0.0019795,0.00099688,4.747e-05
34.511,0.0011727,0.0006762,2.8249e-05
39.077,0.00086359,0.00050069,1.8344e-05
44.463,0.00061314,0.00036083,1.1592e-05
50.229,0.00046774,0.00026416,7.4447e-06
58.198,0.0002919,0.00018061,4.4639e-06
65.039,0.00022728,0.00013654,2.9591e-06
75.478,0.00016903,0.00010621,2.0187e-06
85.697,0.00014286,8.0789e-05,1.3469e-06


==> Data/Boundary_layer/Vnorm/EE_error_DPG_BL_op005_VN_p2.txt <==
ndof,EE,pred,mean
13.856,0.052614,0.023683,0.0036987
15.492,0.036476,0.01386,0.0018861
16.248,0.030602,0.0096247,0.0011504
18.33,0.023255,0.0064827,0.00067957
22.181,0.015745,0.0040076,0.00036893
24.617,0.0090679,0.0017715,0.00014275
27.386,0.0044311,0.00082328,5.8215e-05
31.559,0.0019487,0.00035224,2.1803e-05
34.9,0.00058035,0.00011808,6.4133e-06
40.472,0.00022159,5.3054e-05,2.5264e-06
49.598,6.6475e-05,2.6795e-05,1.1194e-06
55.209,4.129e-05,1.5447e-05,5.6593e-07
61.725,2.2088e-05,8.6753e-06,2.7869e-07
72.911,1.1823e-05,5.2523e-06,1.4803e-07
83.821,7.2323e-06,3.4155e-06,8.4418e-08
93.915,4.8033e-06,2.2268e-06,4.8261e-08
106.4,3.2456e-06,1.4317e-06,2.7213e-08
123.28,2.0226e-06,9.2749e-07,1.5462e-08


==> Data/Boundary_layer/Vnorm/EE_error_DPG_BL_op005_VN_p3.txt <==
ndof,EE,pred,mean
17.889,0.039876,0.013845,0.0021622
20,0.023022,0.0048745,0.00066334
21.909,0.017069,0.0036058,0.00043097
23.238,0.011711,0.0014806,0.00015521
27.568,0.0072638,0.00092188,8.4866e-05
31.937,0.0034497,0.00033491,2.6988e-05
36.056,0.0012953,9.4378e-05,6.6735e-06
40.865,0.00036003,3.0176e-05,1.8679e-06
45.607,0.00012772,1.2619e-05,6.8538e-07
53.104,2.0467e-05,3.7847e-06,1.8022e-07
63.325,6.0484e-06,1.6611e-06,6.9392e-08
72.25,3.5051e-06,9.2876e-07,3.4027e-08
84.439,1.373e-06,3.8314e-07,1.2308e-08
94.393,6.4702e-07,1.8643e-07,5.2542e-09
107.75,2.8646e-07,8.3833e-08,2.072e-09
122.92,1.1708e-07,3.7858e-08,8.2048e-10
141.74,5.6335e-08,1.8466e-08,3.5099e-10
161.25,2.8891e-08,9.0801e-09,1.5138e-10
183.25,1.6165e-08,5.3875e-09,7.8769e-11
210.4,8.452e-09,3.0358e-09,3.893e-11


==> Data/Boundary_layer/Vnorm/EE_error_DPG_BL_op005_VN_p4.txt <==
ndof,EE,pred,mean
21.909,0.030673,0.0082297,0.0012853
25.1,0.018044,0.0035784,0.00048695
26.552,0.013408,0.0020963,0.00025055
30.249,0.0072486,0.00090606,9.4981e-05
33.091,0.0047449,0.00037941,3.4928e-05
38.923,0.0015021,8.8701e-05,7.1477e-06
44.159,0.0003425,1.3096e-05,9.2603e-07
48.99,4.9628e-05,2.4328e-06,1.5059e-07
55.317,5.8941e-06,5.8932e-07,3.2008e-08
67.528,1.7813e-06,1.7835e-07,8.4927e-09
77.846,4.1332e-07,5.9309e-08,2.4777e-09
90.416,1.1521e-07,2.3788e-08,8.7153e-10
102.83,3.949e-08,8.5208e-09,2.7373e-10
115.87,1.2637e-08,3.0536e-09,8.6058e-11
131.8,7.0682e-09,1.7001e-09,4.202e-11
151.54,4.2181e-09,8.7929e-10,1.9056e-11
172.9,1.8066e-09,5.3249e-10,1.0121e-11
196.53,1.2178e-09,4.2802e-10,7.1356e-12


==> Data/Boundary_layer/Vnorm/EE_error_DPG_BL_op005_VN_p5.txt <==
ndof,EE,pred,mean
25.298,0.023348,0.0048654,0.00075985
28.284,0.016539,0.0025459,0.00034646
31.623,0.008993,0.00089482,0.00010695
36.878,0.0045848,0.00033775,3.5405e-05
40.743,0.0012166,4.8199e-05,4.4371e-06
44.945,0.00019046,3.9828e-06,3.2094e-07
51.575,5.7699e-05,3.7855e-07,2.6768e-08
58.309,3.3306e-06,1.0178e-07,6.2999e-09
68.993,1.4925e-07,2.001e-08,1.0868e-09
80.994,5.4993e-08,7.1632e-09,3.4111e-10
90.554,1.9774e-08,2.8455e-09,1.1887e-10
104.88,3.3525e-08,1.6716e-09,6.1243e-11
117.9,4.0847e-09,6.2178e-10,1.9974e-11
134.76,1.7634e-09,3.2458e-10,9.1477e-12


==> Data/Boundary_layer/Vnorm/L2_error_DPG_BL_op005_VN_p1.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
9.797952e+00,1.767770e-01,1.767770e-01,2.966000e-01,2.622150e-02,2.621260e-02,3.802750e-01,9.178460e-01,5.354518e-03
1.039230e+01,2.081490e-01,1.122840e-01,2.299580e-01,2.419880e-02,2.426060e-02,3.824790e-01,7.279290e-01,4.759564e-03
1.174734e+01,2.077220e-01,9.433730e-02,2.708820e-01,2.527070e-02,2.601650e-02,3.823010e-01,8.427110e-01,3.724876e-03
1.307669e+01,2.175860e-01,5.752500e-02,1.744350e-01,2.103840e-02,2.137970e-02,3.826290e-01,5.667430e-01,3.006044e-03
1.529706e+01,2.033440e-01,3.334140e-02,8.142190e-02,1.610640e-02,1.520860e-02,3.826660e-01,2.946090e-01,2.196722e-03
1.740694e+01,1.946810e-01,1.749360e-02,5.025010e-02,1.320940e-02,1.099280e-02,3.826800e-01,1.945550e-01,1.696470e-03
1.936485e+01,1.903520e-01,1.040070e-02,1.914020e-02,7.688780e-03,6.846830e-03,3.826800e-01,8.799990e-02,1.370764e-03
2.264951e+01,1.709420e-01,5.426250e-03,7.743010e-03,3.095980e-03,3.597040e-03,3.826830e-01,3.772320e-02,1.002013e-03
2.592291e+01,1.399010e-01,1.854680e-03,4.433440e-03,1.948380e-03,2.636410e-03,3.826830e-01,2.356580e-02,7.649330e-04
3.009975e+01,1.315830e-01,3.014960e-03,2.416970e-03,1.272710e-03,1.398440e-03,3.826830e-01,1.329590e-02,5.673684e-04
3.451094e+01,1.099360e-01,2.271730e-03,1.610010e-03,6.999030e-04,7.084990e-04,3.826830e-01,7.887480e-03,4.315960e-04
3.907680e+01,8.526760e-02,1.378600e-03,1.283540e-03,5.091270e-04,5.345540e-04,3.826830e-01,6.081320e-03,3.366301e-04
4.446348e+01,7.481900e-02,1.614300e-03,7.479420e-04,3.604590e-04,3.996430e-04,3.826830e-01,3.940710e-03,2.600064e-04
5.022947e+01,6.612860e-02,1.361780e-03,5.679340e-04,3.135200e-04,2.612580e-04,3.826830e-01,2.986050e-03,2.037388e-04
5.819795e+01,5.987840e-02,1.050940e-03,3.360630e-04,1.715640e-04,1.699790e-04,3.826830e-01,1.770670e-03,1.517664e-04
6.503851e+01,5.072380e-02,9.286540e-04,2.615110e-04,1.350380e-04,1.351310e-04,3.826830e-01,1.389350e-03,1.215206e-04
7.547844e+01,4.416240e-02,6.811170e-04,1.822530e-04,1.043510e-04,9.403610e-05,3.826830e-01,9.946610e-04,9.022878e-05
8.569720e+01,3.748120e-02,6.169130e-04,1.399870e-04,9.138620e-05,9.186690e-05,3.826830e-01,8.446680e-04,6.999350e-05


==> Data/Boundary_layer/Vnorm/L2_error_DPG_BL_op005_VN_p2.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.385640e+01,1.767770e-01,1.767770e-01,2.548880e-01,2.496220e-02,2.495350e-02,3.815340e-01,7.988900e-01,6.752689e-04
1.549194e+01,1.942330e-01,1.064810e-01,1.655100e-01,2.110150e-02,2.116040e-02,3.825650e-01,5.431030e-01,4.831809e-04
1.624808e+01,2.154550e-01,8.209170e-02,1.299160e-01,1.849610e-02,1.873540e-02,3.826250e-01,4.368450e-01,4.188144e-04
1.833029e+01,2.145530e-01,5.552620e-02,8.933790e-02,1.497710e-02,1.406120e-02,3.826680e-01,3.093440e-01,2.916886e-04
2.218108e+01,1.906700e-01,4.420400e-02,4.183240e-02,1.096730e-02,1.026390e-02,3.826820e-01,1.647940e-01,1.646187e-04
2.461713e+01,1.959580e-01,2.584860e-02,1.607780e-02,6.559690e-03,6.190950e-03,3.826830e-01,7.533230e-02,1.204247e-04
2.738603e+01,1.839490e-01,1.509340e-02,5.227810e-03,3.255840e-03,3.002610e-03,3.826830e-01,3.001510e-02,8.746622e-05
3.155947e+01,2.079660e-01,8.999470e-03,1.903270e-03,1.618680e-03,1.285490e-03,3.826830e-01,1.256240e-02,5.715293e-05
3.489984e+01,2.588980e-01,5.739770e-03,5.526890e-04,4.856440e-04,3.588450e-04,3.826830e-01,3.651000e-03,4.226271e-05
4.047218e+01,3.423560e-01,3.635500e-03,2.010090e-04,1.564040e-04,1.778200e-04,3.826830e-01,1.398630e-03,2.709927e-05
4.959849e+01,4.244100e-01,2.141150e-03,5.938180e-05,5.378270e-05,4.428810e-05,3.826830e-01,4.114440e-04,1.472388e-05
5.520880e+01,4.756410e-01,1.831470e-03,3.879790e-05,3.584990e-05,2.541790e-05,3.826830e-01,2.614840e-04,1.067585e-05
6.172518e+01,5.253780e-01,1.653640e-03,2.059550e-05,1.696280e-05,1.605500e-05,3.826830e-01,1.400980e-04,7.639070e-06
7.291102e+01,4.834480e-01,1.402100e-03,1.109740e-05,9.197480e-06,8.599830e-06,3.826830e-01,7.550550e-05,4.634982e-06
8.382129e+01,5.133690e-01,1.184590e-03,6.818780e-06,5.678030e-06,5.215530e-06,3.826830e-01,4.628460e-05,3.050454e-06
9.391491e+01,4.974980e-01,9.027510e-04,4.526470e-06,3.898310e-06,3.337760e-06,3.826830e-01,3.073700e-05,2.168822e-06
1.064049e+02,5.120900e-01,8.763450e-04,3.061100e-06,2.486020e-06,2.386900e-06,3.826830e-01,2.073260e-05,1.491225e-06
1.232801e+02,4.957770e-01,7.551180e-04,1.917690e-06,1.466310e-06,1.572380e-06,3.826830e-01,1.295160e-05,9.588450e-07


==> Data/Boundary_layer/Vnorm/L2_error_DPG_BL_op005_VN_p3.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.788853e+01,1.767770e-01,1.767770e-01,2.013590e-01,2.253960e-02,2.253240e-02,3.821750e-01,6.448110e-01,7.603723e-05
2.000001e+01,1.976480e-01,1.065860e-01,9.726460e-02,1.513370e-02,1.519000e-02,3.826730e-01,3.334130e-01,4.866353e-05
2.190889e+01,1.980160e-01,7.082170e-02,5.323190e-02,1.148070e-02,1.134540e-02,3.826730e-01,1.987550e-01,3.379428e-05
2.323790e+01,1.942560e-01,6.620800e-02,2.880010e-02,7.923120e-03,7.969700e-03,3.826790e-01,1.167890e-01,2.670160e-05
2.756810e+01,1.862000e-01,4.004220e-02,1.172430e-02,5.071180e-03,5.042770e-03,3.826830e-01,5.706600e-02,1.348023e-05
3.193742e+01,1.735720e-01,3.040040e-02,3.852290e-03,2.819820e-03,2.076260e-03,3.826830e-01,2.286060e-02,7.483856e-06
3.605566e+01,1.907810e-01,1.737520e-02,1.210290e-03,8.490040e-04,1.100310e-03,3.826830e-01,8.256450e-03,4.607138e-06
4.086548e+01,2.045790e-01,9.061310e-03,3.388080e-04,1.501970e-04,3.498050e-04,3.826830e-01,2.191920e-03,2.791891e-06
4.560700e+01,2.712540e-01,3.789860e-03,1.210240e-04,5.763390e-05,1.224920e-04,3.826830e-01,7.869420e-04,1.799695e-06
5.310381e+01,4.009170e-01,2.155200e-03,1.913990e-05,1.801590e-05,1.271920e-05,3.826830e-01,1.303300e-04,9.790889e-07
6.332461e+01,4.404320e-01,2.162540e-03,5.710830e-06,4.507450e-06,4.536170e-06,3.826830e-01,3.855520e-05,4.842112e-07
7.224951e+01,4.675540e-01,1.203580e-03,3.330620e-06,2.883950e-06,2.342820e-06,3.826830e-01,2.236150e-05,2.857494e-07
8.443945e+01,4.973600e-01,1.449000e-03,1.284580e-06,1.247990e-06,7.430460e-07,3.826830e-01,8.559600e-06,1.531593e-07
9.439272e+01,4.588140e-01,7.504880e-04,5.943710e-07,4.353970e-07,5.340870e-07,3.826830e-01,4.086550e-06,9.807783e-08
1.077499e+02,5.011520e-01,9.699880e-04,2.684700e-07,2.080320e-07,2.165590e-07,3.826830e-01,1.811060e-06,5.776409e-08
1.229228e+02,4.788650e-01,7.443180e-04,1.070510e-07,8.387630e-08,9.345900e-08,3.826830e-01,7.431370e-07,3.410321e-08
1.417393e+02,4.686960e-01,3.575930e-04,5.237120e-08,4.738130e-08,3.742260e-08,3.826830e-01,3.584560e-07,1.929141e-08
1.612452e+02,4.861420e-01,4.633260e-04,2.598630e-08,2.220730e-08,2.141710e-08,3.826830e-01,1.819010e-07,1.151803e-08
1.832486e+02,4.016720e-01,2.755400e-04,1.511290e-08,1.252980e-08,1.169200e-08,3.826830e-01,1.027870e-07,6.904975e-09
2.104044e+02,3.700640e-01,2.980760e-04,7.945770e-09,6.259220e-09,6.354410e-09,3.826830e-01,5.372430e-08,3.972885e-09


==> Data/Boundary_layer/Vnorm/L2_error_DPG_BL_op005_VN_p4.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
2.190889e+01,1.767770e-01,1.767770e-01,1.460750e-01,1.927780e-02,1.927250e-02,3.824740e-01,4.827150e-01,3.548300e-05
2.509980e+01,1.883830e-01,1.202080e-01,5.695310e-02,1.224940e-02,1.223510e-02,3.826660e-01,2.128160e-01,1.797921e-05
2.655182e+01,2.024480e-01,7.766460e-02,3.472340e-02,9.037670e-03,9.240250e-03,3.826750e-01,1.385020e-01,1.357221e-05
3.024897e+01,1.973040e-01,4.947760e-02,1.208800e-02,4.058560e-03,5.912930e-03,3.826820e-01,5.764450e-02,7.072436e-06
3.309077e+01,1.974540e-01,3.798850e-02,6.574960e-03,3.006570e-03,3.735250e-03,3.826830e-01,3.479850e-02,4.514270e-06
3.892310e+01,1.905710e-01,2.209940e-02,1.772850e-03,1.159120e-03,9.818180e-04,3.826830e-01,1.022720e-02,2.004864e-06
4.415898e+01,2.352070e-01,1.498360e-02,3.210990e-04,2.452710e-04,2.559290e-04,3.826830e-01,2.148770e-03,1.066661e-06
4.898975e+01,2.713040e-01,8.691920e-03,4.469290e-05,4.192440e-05,3.176340e-05,3.826830e-01,3.093440e-04,6.347395e-07
5.531743e+01,3.660650e-01,5.522470e-03,5.589310e-06,2.984890e-06,5.453030e-06,3.826830e-01,3.665490e-05,3.457894e-07
6.752779e+01,4.501490e-01,4.030130e-03,1.648440e-06,1.731640e-06,7.935620e-07,3.826830e-01,1.090620e-05,1.275584e-07
7.784619e+01,4.530010e-01,2.740850e-03,3.737830e-07,2.693720e-07,3.641990e-07,3.826830e-01,2.632340e-06,6.265201e-08
9.041557e+01,4.623680e-01,1.696290e-03,1.074930e-07,7.503440e-08,9.518620e-08,3.826830e-01,7.257020e-07,2.964188e-08
1.028347e+02,4.436830e-01,1.849540e-03,3.675460e-08,2.894900e-08,2.992840e-08,3.826830e-01,2.498980e-07,1.557485e-08
1.158665e+02,4.429980e-01,1.580950e-03,1.161370e-08,7.494740e-09,1.135010e-08,3.826830e-01,7.959190e-08,8.576943e-09
1.317953e+02,4.029700e-01,1.195500e-03,6.625430e-09,6.053480e-09,4.476480e-09,3.826830e-01,4.482920e-08,4.504247e-09
1.515421e+02,3.803010e-01,9.921990e-04,3.945400e-09,2.199700e-09,3.990670e-09,3.826830e-01,2.648600e-08,2.241070e-09
1.729016e+02,3.264260e-01,9.117370e-04,1.775150e-09,1.601820e-09,1.121910e-09,3.826830e-01,1.175620e-08,1.159116e-09
1.965326e+02,2.550850e-01,8.242030e-04,1.221740e-09,9.122530e-10,9.117340e-10,3.826830e-01,7.958880e-09,6.108700e-10


==> Data/Boundary_layer/Vnorm/L2_error_DPG_BL_op005_VN_p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
2.592294e+01,1.767770e-01,1.767770e-01,9.691300e-02,1.560530e-02,1.560170e-02,3.826010e-01,3.348660e-01,2.033230e-05
2.898277e+01,1.932690e-01,1.267440e-01,5.918820e-02,1.115570e-02,1.122100e-02,3.826280e-01,2.131700e-01,1.041004e-05
3.240371e+01,1.778910e-01,8.518920e-02,1.875810e-02,4.636130e-03,7.487290e-03,3.826800e-01,8.069790e-02,5.329956e-06
3.778888e+01,1.761160e-01,5.741500e-02,6.258580e-03,2.136930e-03,4.134710e-03,3.826830e-01,3.274310e-02,2.118889e-06
4.174924e+01,1.907070e-01,3.674460e-02,1.045760e-03,8.696070e-04,8.864500e-04,3.826830e-01,7.321490e-03,1.165202e-06
4.605443e+01,1.819280e-01,2.134350e-02,1.754280e-04,1.590800e-04,1.291960e-04,3.826830e-01,1.211720e-03,6.466422e-07
5.284901e+01,2.068120e-01,8.579160e-03,5.143700e-05,5.984670e-05,1.101120e-05,3.826830e-01,3.195720e-04,2.831856e-07
5.974945e+01,2.911060e-01,4.343630e-03,2.893940e-06,1.664410e-06,3.188550e-06,3.826830e-01,2.024360e-05,1.356091e-07
7.069631e+01,3.931200e-01,2.309410e-03,1.371990e-07,1.314490e-07,8.478930e-08,3.826830e-01,9.235750e-07,4.942103e-08
8.299411e+01,3.999110e-01,2.137880e-03,4.418690e-08,3.786120e-08,4.585690e-08,3.826830e-01,3.342320e-07,1.888029e-08
9.279028e+01,3.826030e-01,1.705640e-03,1.765550e-08,1.803230e-08,1.155360e-08,3.826830e-01,1.234470e-07,9.666680e-09
1.074710e+02,3.592310e-01,1.357290e-03,2.321790e-08,3.176650e-08,2.608520e-08,3.826830e-01,2.118450e-07,4.004461e-09
1.208100e+02,3.329650e-01,1.378780e-03,3.965320e-09,3.146550e-09,3.076880e-09,3.826830e-01,2.662450e-08,1.984611e-09
1.380868e+02,2.809530e-01,1.141780e-03,1.779960e-09,1.429050e-09,1.338980e-09,3.826830e-01,1.188450e-08,8.899800e-10


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_casea_gamma1_p2_MN_0p5.txt <==
ndof,EE,pred,mean
13.856,0.032093,0.0085003,0.0013275
13.191,0.033664,0.0050959,0.00069346
17.493,0.019728,0.0030709,0.00036704
18.33,0.01572,0.0018365,0.00019252
19.9,0.019752,0.0018751,0.00017262
22.583,0.012846,0.0014318,0.00011537
27.056,0.0092919,0.00103,7.2833e-05
30.79,0.0067066,0.00063008,3.9001e-05
33.675,0.0062926,0.00045618,2.4776e-05
37.868,0.0048213,0.00033699,1.6047e-05
43.058,0.0032402,0.00021214,8.8624e-06
48.683,0.002169,0.00012087,4.4282e-06
55.749,0.0018833,0.00010556,3.391e-06
61.968,0.001772,8.8515e-05,2.4946e-06
71.666,0.001324,6.8849e-05,1.7017e-06
79.75,0.0010105,5.3035e-05,1.1494e-06
89.933,0.00069933,3.8862e-05,7.3865e-07
103.95,0.00053558,2.5446e-05,4.2422e-07
117.7,0.00046332,2.1231e-05,3.1042e-07
133.06,0.00034556,1.5076e-05,1.9333e-07
151.27,0.00022139,1.0671e-05,1.2001e-07
171.38,0.0001713,7.5167e-06,7.4147e-08


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_casea_gamma2_p2_MN_0p5.txt <==
ndof,EE,pred,mean
13.856,0.0089842,0.0047377,0.0007399
13.191,0.010141,9.3034e-05,4.1116e-06
17.493,0.004399,8.1519e-05,3.6027e-06
18.33,0.0057006,6.4288e-05,2.8411e-06
19.9,0.0041692,7.921e-05,3.5006e-06
22.583,0.0032017,8.5912e-05,3.7968e-06
27.056,0.010476,0.00015351,6.7843e-06
30.79,0.0040853,0.00011093,4.9024e-06
33.675,0.0076659,0.00020594,9.1015e-06
37.868,0.0077785,0.00018545,8.1959e-06
43.058,0.0058111,0.00018318,8.0953e-06
48.683,0.0088179,0.00045747,2.0218e-05
55.749,0.0061908,0.00037615,1.6624e-05
61.968,0.0087396,0.00068786,3.0399e-05
71.666,0.0091693,0.0006425,2.8395e-05
79.75,0.0071052,0.00092067,4.0688e-05
89.933,0.011789,0.0031407,0.0001388
103.95,0.0074559,0.0027018,0.0001194
117.7,0.01064,0.0035713,0.00015783
133.06,0.0088697,0.0049418,0.0002184
151.27,0.009857,0.009018,0.00039854
171.38,0.01411,0.014619,0.00064607


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_caseb_gamma1_p2_MN_0p5.txt <==
ndof,EE,pred,mean
13.856,0.0089842,0.0047377,0.0007399
14.9,0.0058906,0.0021268,0.00028942
18.33,0.0048211,0.0013534,0.00016176
20.347,0.001919,0.00073018,7.6543e-05
21.772,0.0025831,0.00056231,5.1764e-05
25.807,0.00097245,0.00029846,2.4051e-05
29.394,0.00096304,0.00022876,1.6176e-05
32.031,0.00053067,0.00013837,8.5652e-06
37.868,0.00031322,9.6294e-05,5.2299e-06
43.886,0.00018468,6.1398e-05,2.9237e-06
49.96,0.00061788,6.4086e-05,2.6772e-06
56.551,0.00031028,4.7128e-05,1.7266e-06
63.828,8.8374e-05,2.4068e-05,7.7317e-07
74.498,4.5031e-05,1.3795e-05,3.8877e-07
85.029,4.3019e-05,1.0227e-05,2.5276e-07
96.343,3.8117e-05,7.7041e-06,1.6697e-07
110.2,3.5249e-05,5.4123e-06,1.0287e-07
123.33,1.1775e-05,3.2096e-06,5.3508e-08
142.01,1.1733e-05,2.2367e-06,3.2703e-08
164.24,5.1356e-06,1.5758e-06,2.0208e-08
186,4.9483e-06,1.163e-06,1.308e-08
211.98,2.4295e-06,7.6912e-07,7.5868e-09


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_caseb_gamma2_p2_MN_0p5.txt <==
ndof,EE,pred,mean
14.9,0.024291,0.00014195,6.2734e-06
18.33,0.023645,0.00019015,8.4033e-06
20.347,0.017173,0.00021161,9.3518e-06
21.772,0.016484,0.00023796,1.0517e-05
25.807,0.0098082,0.00015058,6.6548e-06
29.394,0.01486,0.00032012,1.4148e-05
32.031,0.0085505,0.00023972,1.0594e-05
37.868,0.0065538,0.00024227,1.0707e-05
43.886,0.0068589,0.00023951,1.0585e-05
49.96,0.0080503,0.0005367,2.3719e-05
56.551,0.0078839,0.0014011,6.1922e-05
63.828,0.004634,0.0004512,1.9941e-05
74.498,0.0029287,0.00039233,1.7339e-05
85.029,0.0035822,0.00073214,3.2356e-05
96.343,0.0035382,0.0010031,4.433e-05
110.2,0.0026771,0.0010461,4.6233e-05
123.33,0.0017874,0.00064554,2.8529e-05
142.01,0.0014409,0.00094721,4.1861e-05
164.24,0.0010588,0.00092364,4.0819e-05
186,0.0011925,0.00093219,4.1197e-05
211.98,0.00073945,0.00076517,3.3816e-05


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_gamma_3p5_p1_MN_0p5.txt <==
ndof,EE,pred,mean
9.798,0.1227,0.077269,0.012067
10.677,0.089198,0.042783,0.005822
12.728,0.040685,0.028425,0.0033974
14.595,0.02554,0.017967,0.0018834
16.523,0.023751,0.015818,0.0014561
18.574,0.031205,0.015745,0.0012688
21.213,0.015718,0.0096455,0.00068204
24.617,0.010045,0.0068691,0.00042519
27.221,0.0081373,0.0051856,0.00028164
31.984,0.00761,0.0046138,0.00021971
36,0.005069,0.0032905,0.00013746
40.951,0.0042056,0.0027857,0.00010206
45.957,0.002921,0.0018778,6.0322e-05
52.991,0.0028134,0.0017985,5.0686e-05
59.75,0.0020356,0.0012245,3.0264e-05
69.087,0.0019183,0.0012061,2.6139e-05
79.089,0.0011473,0.00075185,1.429e-05
90.167,0.001275,0.00079399,1.3237e-05
102.76,0.00074937,0.00048869,7.145e-06
116.6,0.00079279,0.0004951,6.3491e-06


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_gamma_3p5_p2_MN_0p5.txt <==
ndof,EE,pred,mean
13.856,0.0095749,0.0049755,0.00077704
14.9,0.0058963,0.0021718,0.00029555
18.33,0.0032704,0.0011604,0.0001387
19.287,0.0018859,0.00066039,6.9228e-05
22.181,0.0019011,0.00047487,4.3715e-05
24.739,0.0011806,0.00033983,2.7384e-05
29.699,0.00051724,0.00020786,1.4698e-05
34.986,0.00042948,0.0001629,1.0083e-05
39.497,0.00023682,9.4745e-05,5.1459e-06
44.766,0.00032316,8.938e-05,4.2562e-06
49.96,0.00012485,4.7392e-05,1.9798e-06
57.026,9.6129e-05,3.3693e-05,1.2344e-06
66.091,5.4876e-05,2.2875e-05,7.3485e-07
73.932,3.439e-05,1.5093e-05,4.2536e-07
86.464,4.7642e-05,1.3127e-05,3.2446e-07
96.933,2.1222e-05,8.149e-06,1.7661e-07
110.39,1.4553e-05,5.1364e-06,9.7627e-08
125.81,0.00010074,8.9283e-06,1.4885e-07
143.56,2.4016e-05,3.797e-06,5.5514e-08
162.78,6.0298e-06,1.9886e-06,2.5501e-08
187.99,4.3337e-06,1.359e-06,1.5284e-08
212.81,3.8508e-06,9.219e-07,9.0939e-09


==> Data/Interior_line_singularity/MNS_0p5/EE_error_DPG_ILS_gamma_3p5_p3_MN_0p5.txt <==
ndof,EE,pred,mean
17.889,0.0015398,0.00033728,5.2674e-05
18.708,0.001175,0.00015897,2.1633e-05
20.976,0.00029691,6.9273e-05,8.2797e-06
25.884,0.00033637,5.2265e-05,5.4788e-06
27.386,0.00019715,2.7735e-05,2.5532e-06
30,0.00017375,1.9512e-05,1.5723e-06
34.929,4.5427e-05,9.7203e-06,6.8733e-07
41.593,4.2351e-05,6.5368e-06,4.0462e-07
47.011,4.3278e-05,4.5933e-06,2.4948e-07
53.572,1.7965e-05,2.6489e-06,1.2614e-07
58.907,1.5749e-05,1.755e-06,7.3316e-08
68.118,7.9305e-06,1.0508e-06,3.8498e-08
78.994,5.0196e-06,6.0873e-07,1.9555e-08
90.111,3.0265e-06,4.2168e-07,1.1884e-08
102.27,1.8648e-06,2.8652e-07,7.0816e-09
115.02,1.5841e-06,1.7977e-07,3.8961e-09
131.95,8.2072e-07,1.1564e-07,2.1979e-09
152.41,6.6909e-07,8.0075e-08,1.335e-09
173.23,3.1376e-07,4.8662e-08,7.1148e-10
198.17,2.2171e-07,2.9415e-08,3.7721e-10


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_casea_gamma1_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.385640e+01,1.767770e-01,1.767770e-01,1.239700e-03,1.342030e-02,9.319550e-03,3.579430e+00,6.699280e-03,1.082664e-04
1.319089e+01,2.364370e-01,1.242140e-01,1.400170e-03,1.416830e-02,9.564230e-03,3.579460e+00,7.021360e-03,1.224430e-04
1.749286e+01,2.423590e-01,6.533470e-02,8.966840e-04,7.914330e-03,5.605830e-03,3.579480e+00,4.027640e-03,6.045990e-05
1.833029e+01,2.399870e-01,6.294040e-02,2.573790e-04,5.495700e-03,3.773970e-03,3.579480e+00,2.661570e-03,5.378932e-05
1.989975e+01,2.619700e-01,4.737360e-02,3.749690e-04,6.917740e-03,4.736510e-03,3.579480e+00,3.360610e-03,4.380263e-05
2.258317e+01,2.331140e-01,4.733360e-02,1.431440e-04,3.639990e-03,2.611070e-03,3.579480e+00,1.786350e-03,3.192693e-05
2.705559e+01,2.415000e-01,3.544440e-02,1.557750e-04,2.786830e-03,2.016720e-03,3.579480e+00,1.385490e-03,2.032248e-05
3.078960e+01,2.136970e-01,2.299810e-02,8.044940e-05,1.814170e-03,1.325190e-03,3.579480e+00,8.995210e-04,1.470989e-05
3.367485e+01,2.104660e-01,2.276220e-02,7.064200e-05,1.438610e-03,1.019010e-03,3.579480e+00,7.063190e-04,1.175859e-05
3.786813e+01,2.028210e-01,1.401670e-02,5.090330e-05,9.275100e-04,6.734320e-04,3.579480e+00,4.614770e-04,8.768690e-06
4.305811e+01,2.003290e-01,1.148840e-02,1.494460e-05,5.143450e-04,3.756030e-04,3.579480e+00,2.528000e-04,6.360364e-06
4.868263e+01,1.735410e-01,8.909890e-03,1.193370e-05,3.252670e-04,2.557190e-04,3.579480e+00,1.656440e-04,4.679337e-06
5.574941e+01,1.677100e-01,4.778800e-03,1.498090e-05,2.677420e-04,2.093240e-04,3.579480e+00,1.374630e-04,3.334408e-06
6.196768e+01,1.662940e-01,3.558320e-03,8.083800e-06,2.643830e-04,2.061330e-04,3.579480e+00,1.337070e-04,2.559802e-06
7.166595e+01,1.508830e-01,3.175470e-03,7.179430e-06,1.791120e-04,1.427170e-04,3.579480e+00,9.191530e-05,1.779661e-06
7.974951e+01,1.602260e-01,2.024260e-03,2.577590e-06,1.207210e-04,8.808790e-05,3.579480e+00,5.905500e-05,1.362384e-06
8.993326e+01,1.408570e-01,1.488790e-03,2.708420e-06,6.555130e-05,5.055680e-05,3.579480e+00,3.319380e-05,1.008831e-06
1.039519e+02,1.357290e-01,1.207730e-03,2.643360e-06,4.352860e-05,3.327990e-05,3.579480e+00,2.219650e-05,7.023247e-07
1.177031e+02,1.034110e-01,7.169410e-04,1.756670e-06,3.656400e-05,2.735140e-05,3.579480e+00,1.834680e-05,5.148129e-07
1.330639e+02,9.956050e-02,6.567690e-04,8.915170e-07,2.448310e-05,1.780430e-05,3.579480e+00,1.206290e-05,3.788515e-07
1.512746e+02,9.473400e-02,5.350660e-04,5.671320e-07,1.427530e-05,1.241400e-05,3.579480e+00,7.614640e-06,2.749187e-07
1.713768e+02,1.073540e-01,3.043480e-04,4.025030e-07,8.766180e-06,6.563790e-06,3.579480e+00,4.395190e-06,2.012515e-07


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_casea_gamma2_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
13.856,0.17678,0.17678,0.0010289,0.002741,0.0032494,3.5467,0.0019791
13.191,0.23644,0.12421,0.0016697,0.0033637,0.0029542,3.5467,0.0022521
17.493,0.24236,0.065335,0.00080329,0.0013712,0.0010326,3.5467,0.00090424
18.33,0.23999,0.06294,0.0014969,0.0019538,0.0013207,3.5467,0.0013453
19.9,0.26197,0.047374,0.00068769,0.0013762,0.0009185,3.5467,0.00084089
22.583,0.23311,0.047334,0.00074805,0.0010478,0.00070135,3.5467,0.00070408
27.056,0.2415,0.035444,0.0027284,0.0039005,0.0026106,3.5467,0.002605
30.79,0.2137,0.022998,0.0010271,0.0014256,0.00094828,3.5467,0.00095891
33.675,0.21047,0.022762,0.0019063,0.0027571,0.0019302,3.5467,0.0018591
37.868,0.20282,0.014017,0.0019982,0.0028889,0.0017627,3.5467,0.0018749
43.058,0.20033,0.011488,0.00148,0.0019999,0.0014087,3.5467,0.0013784
48.683,0.17354,0.0089099,0.0018779,0.0028548,0.0019551,3.5467,0.0018856
55.749,0.16771,0.0047788,0.0014309,0.0020749,0.0013498,3.5467,0.001369
61.968,0.16629,0.0035583,0.0019112,0.0029243,0.0019585,3.5467,0.0019156
71.666,0.15088,0.0031755,0.001909,0.0030011,0.001914,3.5467,0.001924
79.75,0.16023,0.0020243,0.0014693,0.0023339,0.0014478,3.5467,0.0014805
89.933,0.14086,0.0014888,0.0022418,0.0036821,0.0026288,3.5467,0.0024114
103.95,0.13573,0.0012077,0.0014799,0.0025113,0.0017021,3.5467,0.0016052
117.7,0.10341,0.00071694,0.0018796,0.0031009,0.0022132,3.5467,0.0020283
133.06,0.09956,0.00065677,0.0015701,0.0027782,0.0020364,3.5467,0.0018001
151.27,0.094734,0.00053507,0.00168,0.002655,0.0020155,3.5467,0.0017905
171.38,0.10735,0.00030435,0.002246,0.0036997,0.002906,3.5467,0.0024957


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_caseb_gamma1_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.385640e+01,1.767770e-01,1.767770e-01,1.028910e-03,2.741020e-03,3.249420e-03,3.546740e+00,1.979100e-03,1.010380e-04
1.489966e+01,2.089510e-01,1.175610e-01,8.275050e-04,1.425430e-03,2.289700e-03,3.546740e+00,1.280790e-03,8.126560e-05
1.833029e+01,2.194950e-01,8.152530e-02,2.041620e-04,1.784730e-03,1.235930e-03,3.546740e+00,9.092370e-04,4.364430e-05
2.034698e+01,1.984350e-01,6.258160e-02,1.293270e-04,5.413010e-04,4.398590e-04,3.546740e+00,3.131010e-04,3.191066e-05
2.177153e+01,2.192540e-01,4.612850e-02,1.663570e-04,8.581090e-04,6.563750e-04,3.546740e+00,4.739110e-04,2.604766e-05
2.580709e+01,2.355720e-01,3.993210e-02,5.558070e-05,2.396090e-04,2.045530e-04,3.546740e+00,1.409020e-04,1.563935e-05
2.939388e+01,2.195560e-01,3.188520e-02,3.957780e-05,3.528370e-04,2.601130e-04,3.546740e+00,1.839800e-04,1.058437e-05
3.203124e+01,2.045860e-01,2.506150e-02,3.244170e-05,1.191000e-04,1.038680e-04,3.546740e+00,7.201250e-05,8.179265e-06
3.786813e+01,1.878930e-01,2.072130e-02,1.974540e-05,6.434240e-05,6.211890e-05,3.546740e+00,4.122280e-05,4.950101e-06
4.388628e+01,1.606500e-01,2.219400e-02,9.006460e-06,5.294990e-05,4.622040e-05,3.546740e+00,3.050030e-05,3.180162e-06
4.996004e+01,1.674600e-01,1.833940e-02,7.854960e-06,2.912900e-04,2.306970e-04,3.546740e+00,1.493890e-04,2.155596e-06
5.655088e+01,1.660100e-01,1.245570e-02,6.093710e-06,1.593520e-04,1.445790e-04,3.546740e+00,8.741140e-05,1.486338e-06
6.382782e+01,1.601740e-01,1.153240e-02,4.024460e-06,1.753090e-05,1.550660e-05,3.546740e+00,1.044960e-05,1.033726e-06
7.449829e+01,1.422270e-01,9.229740e-03,2.021090e-06,8.002660e-06,8.172550e-06,3.546740e+00,5.130430e-06,6.501248e-07
8.502938e+01,1.168650e-01,6.064070e-03,1.084920e-06,1.338820e-05,9.513470e-06,3.546740e+00,6.763000e-06,4.372488e-07
9.634309e+01,1.066370e-01,4.854730e-03,7.533280e-07,2.026600e-05,2.074080e-05,3.546740e+00,1.177420e-05,3.005896e-07
1.101998e+02,8.931030e-02,4.670670e-03,4.493980e-07,8.885860e-06,6.912780e-06,3.546740e+00,4.581120e-06,2.008596e-07
1.233289e+02,7.915800e-02,3.208960e-03,3.674120e-07,1.684570e-06,1.564120e-06,3.546740e+00,1.019560e-06,1.432984e-07
1.420070e+02,7.505720e-02,3.896750e-03,1.850470e-07,3.352460e-06,2.642030e-06,3.546740e+00,1.742310e-06,9.386566e-08
1.642437e+02,6.657100e-02,3.771010e-03,1.508450e-07,1.064600e-06,1.019760e-06,3.546740e+00,6.302160e-07,6.066940e-08
1.860000e+02,6.840910e-02,2.280070e-03,8.222770e-08,1.669260e-06,1.364640e-06,3.546740e+00,8.785890e-07,4.177308e-08
2.119764e+02,5.759770e-02,1.795350e-03,5.644210e-08,3.501160e-07,3.211070e-07,3.546740e+00,2.051640e-07,2.822105e-08


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_caseb_gamma2_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err
13.856,0.17678,0.17678,0.0012397,0.01342,0.0093195,3.5794,0.0066993
14.9,0.20895,0.11756,0.00085999,0.0095934,0.0066562,3.5795,0.0047799
18.33,0.21949,0.081525,0.00048396,0.0082967,0.0056305,3.5795,0.004026
20.347,0.19844,0.062582,0.00027886,0.0059725,0.0043714,3.5795,0.0029677
21.772,0.21925,0.046129,0.0002993,0.005651,0.0038791,3.5795,0.002746
25.807,0.23557,0.039932,0.00010599,0.0029483,0.0020261,3.5795,0.0014193
29.394,0.21956,0.031885,0.00024453,0.0061261,0.0043301,3.5795,0.0029895
32.031,0.20459,0.025062,8.2132e-05,0.002359,0.0018277,3.5795,0.0011926
37.868,0.18789,0.020721,8.6062e-05,0.0017055,0.0012815,3.5795,0.00085853
43.886,0.16065,0.022194,3.3715e-05,0.0021251,0.0016524,3.5795,0.0010647
49.96,0.16746,0.018339,8.4349e-05,0.0034292,0.0024859,3.5795,0.0016761
56.551,0.16601,0.012456,0.00013419,0.0038174,0.0031565,3.5795,0.0019858
63.828,0.16017,0.011532,4.1536e-05,0.0010144,0.00072286,3.5795,0.00049694
74.498,0.14223,0.0092297,4.479e-05,0.00066456,0.00053805,3.5795,0.00034849
85.029,0.11686,0.0060641,3.9381e-05,0.0010858,0.00073142,3.5795,0.00051869
96.343,0.10664,0.0048547,1.7187e-05,0.0013932,0.0011557,3.5795,0.0007169
110.2,0.08931,0.0046707,7.4339e-06,0.00070493,0.00052923,3.5795,0.00034686
123.33,0.079158,0.003209,9.0715e-06,0.00029259,0.00020916,3.5795,0.00014271
142.01,0.075057,0.0038968,1.661e-05,0.00043223,0.0003387,3.5795,0.00022002
164.24,0.066571,0.003771,1.0784e-05,0.00027696,0.00023334,3.5795,0.00014558
186,0.068409,0.0022801,1.3343e-05,0.0003645,0.00028188,3.5795,0.00018431
211.98,0.057598,0.0017954,1.1334e-06,8.4235e-05,6.0066e-05,3.5795,4.063e-05


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_gamma3p5_p1_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
9.797952e+00,1.767770e-01,1.767770e-01,1.407670e-02,3.929780e-02,5.141280e-02,3.545790e+00,2.955260e-02,1.691022e-03
1.067707e+01,1.921760e-01,9.113620e-02,7.498710e-03,3.318150e-02,3.502230e-02,3.545790e+00,2.135000e-02,1.424018e-03
1.272792e+01,1.973120e-01,4.822760e-02,4.029590e-03,1.163180e-02,1.616240e-02,3.545790e+00,8.975070e-03,1.002086e-03
1.459452e+01,2.138680e-01,3.940200e-02,2.948160e-03,7.569920e-03,1.137440e-02,3.545790e+00,6.174210e-03,7.621497e-04
1.652271e+01,2.022040e-01,2.803370e-02,2.455010e-03,8.510370e-03,1.102090e-02,3.545790e+00,6.200660e-03,5.946445e-04
1.857417e+01,2.026520e-01,2.495560e-02,2.106080e-03,1.328060e-02,1.119850e-02,3.545790e+00,7.497670e-03,4.705451e-04
2.121312e+01,1.397580e-01,1.824810e-02,1.110970e-03,6.020840e-03,7.196900e-03,3.545790e+00,4.041040e-03,3.607537e-04
2.461712e+01,1.647250e-01,1.183040e-02,9.258360e-04,3.588620e-03,4.436340e-03,3.545790e+00,2.524340e-03,2.678832e-04
2.722126e+01,1.424360e-01,1.273990e-02,6.316170e-04,2.820240e-03,3.521570e-03,3.545790e+00,1.966680e-03,2.190804e-04
3.198440e+01,1.218180e-01,8.503280e-03,4.894050e-04,3.066080e-03,3.167790e-03,3.545790e+00,1.896130e-03,1.586878e-04
3.599998e+01,1.147920e-01,8.711750e-03,3.243490e-04,1.863960e-03,1.970000e-03,3.545790e+00,1.172750e-03,1.252608e-04
4.095122e+01,1.072980e-01,6.483540e-03,2.824890e-04,1.714120e-03,1.983280e-03,3.545790e+00,1.122430e-03,9.680240e-05
4.595650e+01,1.097370e-01,5.974130e-03,2.094650e-04,9.453200e-04,1.093830e-03,3.545790e+00,6.341630e-04,7.686452e-05
5.299054e+01,9.566460e-02,4.889480e-03,1.557690e-04,1.157510e-03,1.351630e-03,3.545790e+00,7.515700e-04,5.781270e-05
5.974952e+01,8.703770e-02,3.693050e-03,8.939790e-05,7.450050e-04,7.464700e-04,3.545790e+00,4.458440e-04,4.547274e-05
6.908683e+01,7.714510e-02,4.139320e-03,9.391170e-05,8.477610e-04,9.022590e-04,3.545790e+00,5.200330e-04,3.401178e-05
7.908856e+01,8.127390e-02,3.747560e-03,5.257350e-05,3.206630e-04,3.577150e-04,3.545790e+00,2.061460e-04,2.595330e-05
9.016658e+01,7.241470e-02,3.339440e-03,5.312490e-05,5.723010e-04,6.268470e-04,3.545790e+00,3.531710e-04,1.996773e-05
1.027619e+02,7.276140e-02,3.175370e-03,3.074580e-05,2.058590e-04,2.318080e-04,3.545790e+00,1.321040e-04,1.537290e-05


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_gamma3p5_p2_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.385640e+01,1.767770e-01,1.767770e-01,1.073100e-03,2.999010e-03,3.348640e-03,3.545790e+00,2.092830e-03,1.293045e-04
1.489966e+01,2.135550e-01,1.132680e-01,8.177580e-04,1.418380e-03,2.260500e-03,3.545790e+00,1.268160e-03,1.040006e-04
1.833029e+01,2.038880e-01,7.991880e-02,2.073310e-04,1.052130e-03,8.291120e-04,3.545790e+00,5.890280e-04,5.585430e-05
1.928731e+01,2.059400e-01,6.225650e-02,2.523730e-04,4.154200e-04,5.961720e-04,3.545790e+00,3.564690e-04,4.794573e-05
2.218108e+01,2.345650e-01,5.089320e-02,8.974640e-05,5.483530e-04,4.785810e-04,3.545790e+00,3.149310e-04,3.152219e-05
2.473862e+01,2.358300e-01,4.379460e-02,8.836720e-05,3.103570e-04,2.926620e-04,3.545790e+00,1.949880e-04,2.272156e-05
2.969859e+01,1.756880e-01,3.644800e-02,3.968910e-05,1.031530e-04,1.166630e-04,3.545790e+00,7.318680e-05,1.313279e-05
3.498582e+01,1.804620e-01,2.222330e-02,3.358430e-05,9.579370e-05,1.228740e-04,3.545790e+00,7.114130e-05,8.033200e-06
3.949680e+01,1.662910e-01,2.697010e-02,2.166780e-05,5.490720e-05,5.733480e-05,3.545790e+00,3.776580e-05,5.583146e-06
4.476614e+01,1.523780e-01,2.349020e-02,1.031440e-05,1.144590e-04,1.011490e-04,3.545790e+00,6.371570e-05,3.834562e-06
4.996004e+01,1.469290e-01,1.975250e-02,6.476730e-06,3.479430e-05,2.979150e-05,3.545790e+00,2.004140e-05,2.758649e-06
5.702633e+01,1.516010e-01,1.601380e-02,8.036210e-06,1.801110e-05,2.202230e-05,3.545790e+00,1.355680e-05,1.854977e-06
6.609091e+01,1.470480e-01,1.435100e-02,2.635360e-06,1.043990e-05,1.165880e-05,3.545790e+00,6.975590e-06,1.191625e-06
7.393246e+01,1.386830e-01,4.969670e-03,2.092850e-06,6.402120e-06,9.012230e-06,3.545790e+00,4.937460e-06,8.512541e-07
8.646380e+01,1.480920e-01,7.136600e-03,1.819250e-06,2.019250e-05,1.824780e-05,3.545790e+00,1.135420e-05,5.321838e-07
9.693292e+01,1.142610e-01,7.524960e-03,9.325990e-07,3.303080e-06,3.781210e-06,3.545790e+00,2.260960e-06,3.777033e-07
1.103902e+02,9.700700e-02,7.378320e-03,5.175370e-07,2.276350e-06,2.719320e-06,3.545790e+00,1.554860e-06,2.557251e-07
1.258095e+02,7.966790e-02,2.868560e-03,8.135680e-07,4.730690e-05,4.389870e-05,3.545790e+00,2.595160e-05,1.727526e-07
1.435619e+02,9.395340e-02,2.856900e-03,3.398380e-07,1.044050e-05,7.908870e-06,3.545790e+00,5.270810e-06,1.162645e-07
1.627759e+02,7.752950e-02,1.658570e-03,2.471490e-07,9.718910e-07,1.035770e-06,3.545790e+00,6.359110e-07,7.976163e-08
1.879893e+02,6.403960e-02,2.000200e-03,8.726300e-08,1.274730e-06,1.108250e-06,3.545790e+00,6.966680e-07,5.178041e-08
2.128097e+02,5.903410e-02,2.457140e-03,7.138720e-08,5.891190e-07,4.797690e-07,3.545790e+00,3.215850e-07,3.569360e-08


==> Data/Interior_line_singularity/MNS_0p5/L2_error_DPG_ILS_gamma3p5_p3_MN_0p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.788853e+01,1.767770e-01,1.767770e-01,5.735170e-05,6.255570e-04,4.598780e-04,3.545790e+00,3.222940e-04,2.906504e-05
1.870829e+01,2.178360e-01,1.184120e-01,4.304200e-05,4.404210e-04,2.994440e-04,3.545790e+00,2.207990e-04,2.429592e-05
2.097618e+01,2.178840e-01,1.035090e-01,2.133670e-05,8.716730e-05,8.840450e-05,3.545790e+00,5.553300e-05,1.537319e-05
2.588435e+01,1.911970e-01,7.227800e-02,1.035430e-05,1.085180e-04,8.284440e-05,3.545790e+00,5.688910e-05,6.630107e-06
2.738612e+01,1.899810e-01,6.039650e-02,7.195560e-06,5.633650e-05,4.226130e-05,3.545790e+00,2.983630e-05,5.291123e-06
2.999999e+01,1.818000e-01,5.793940e-02,5.561360e-06,4.971740e-05,3.857230e-05,3.545790e+00,2.646830e-05,3.674388e-06
3.492862e+01,1.713730e-01,4.026630e-02,4.194330e-06,1.021100e-05,1.104370e-05,3.545790e+00,7.177220e-06,1.999603e-06
4.159312e+01,1.236000e-01,3.521150e-02,1.061340e-06,1.027330e-05,7.623070e-06,3.545790e+00,5.346540e-06,9.944512e-07
4.701074e+01,1.223360e-01,2.914490e-02,8.766070e-07,9.541620e-06,7.256570e-06,3.545790e+00,4.984720e-06,6.093704e-07
5.357246e+01,1.119500e-01,2.001260e-02,6.326350e-07,3.343430e-06,2.500910e-06,3.545790e+00,1.826670e-06,3.613292e-07
5.890659e+01,1.033610e-01,2.083430e-02,4.080050e-07,2.692180e-06,2.071660e-06,3.545790e+00,1.458580e-06,2.471804e-07
6.811767e+01,9.307800e-02,1.531290e-02,2.325190e-07,1.225020e-06,9.935640e-07,3.545790e+00,6.912700e-07,1.382389e-07
7.899370e+01,8.511010e-02,1.157660e-02,1.396470e-07,8.367540e-07,6.418230e-07,3.545790e+00,4.563780e-07,7.643633e-08
9.011100e+01,8.162330e-02,9.312860e-03,7.466060e-08,4.106750e-07,3.225000e-07,3.545790e+00,2.278290e-07,4.513966e-08
1.022741e+02,7.541570e-02,6.089280e-03,4.908940e-08,2.299290e-07,2.079310e-07,3.545790e+00,1.373310e-07,2.720241e-08
1.150218e+02,6.284230e-02,5.705980e-03,3.099090e-08,2.000670e-07,1.637940e-07,3.545790e+00,1.113580e-07,1.700389e-08
1.319470e+02,5.478890e-02,5.664550e-03,2.100230e-08,9.334660e-08,8.009480e-08,3.545790e+00,5.483790e-08,9.819100e-09
1.524139e+02,5.077540e-02,4.631270e-03,1.139380e-08,6.766100e-08,5.405340e-08,3.545790e+00,3.753980e-08,5.515330e-09
1.732340e+02,4.924200e-02,3.465650e-03,7.367170e-09,2.824940e-08,2.639710e-08,3.545790e+00,1.748930e-08,3.304738e-09
1.981667e+02,4.519090e-02,2.939670e-03,3.859910e-09,1.891620e-08,1.579640e-08,3.545790e+00,1.087840e-08,1.929955e-09


==> Data/L_shaped/DLS_cond_number_Lshaped_p2.txt <==
hinv,cnd_no,exslp
4.3196,136.23,52.483
7.5874,172.24,92.187
16.493,461.69,200.39
28.801,768.22,349.93
59.143,1253.7,718.58
137.2,3394.4,1667
307.66,7834.2,3738.1
546.79,14931,6643.5
1074.6,25239,13057
2196.2,53368,26684


==> Data/L_shaped/DLS_cond_number_Lshaped_p2_15adap.txt <==
hinv,cnd_no,exslp
4.3196,136.23,68.106
7.5874,172.24,119.63
16.493,461.69,260.04
28.801,768.22,454.1
59.143,1253.7,932.5
137.2,3394.4,2163.2
307.66,7834.2,4850.9
546.79,14931,8621.1
1074.6,25239,16943
2196.2,53368,34627
5383.7,1.3477e+05,84884
11490,3.6684e+05,1.8116e+05
23439,6.9829e+05,3.6956e+05
46007,1.263e+06,7.2539e+05
1.1176e+05,3.5242e+06,1.7621e+06


==> Data/L_shaped/DLS_cond_number_Lshaped_p3.txt <==
hinv,cnd_no,exslp
4.3196,209.35,101
7.0799,266.74,165.54
16.239,567.92,379.68
35.786,1476.1,836.73
76.895,3125.3,1797.9
159.84,6467,3737.2
344.45,15615,8053.6
758.95,32387,17745
1822.9,76066,42622
4117.2,1.9253e+05,96266


==> Data/L_shaped/DLS_cond_number_Lshaped_p3_15adap.txt <==
hinv,cnd_no,exslp
4.3196,209.35,94.85
7.0799,266.74,155.46
16.239,567.92,356.58
35.786,1476.1,785.81
76.895,3125.3,1688.5
159.84,6467,3509.7
344.45,15615,7563.4
758.95,32387,16665
1822.9,76066,40028
4117.2,1.9253e+05,90407
8535.2,3.613e+05,1.8742e+05
20653,8.3766e+05,4.535e+05
47667,2.0342e+06,1.0467e+06
1.232e+05,5.1824e+06,2.7053e+06
2.7912e+05,1.2258e+07,6.1291e+06


==> Data/L_shaped/DPG_cond_number_Lshaped_p2.txt <==
hinv,cnd_no,exslp
4.3196,18558,9628.9
7.5874,29668,29709
16.493,2.1315e+05,1.4038e+05
28.801,5.9017e+05,4.2807e+05
59.143,1.5719e+06,1.8051e+06
137.2,1.1522e+07,9.7141e+06
307.66,6.1375e+07,4.8849e+07
546.79,2.2295e+08,1.5429e+08
1074.6,6.3703e+08,5.9594e+08
2215.9,5.0679e+09,2.534e+09


==> Data/L_shaped/DPG_cond_number_Lshaped_p2_15adap.txt <==
hinv,cnd_no,exslp
4.3196,53175,9788.7
7.5874,76063,30202
16.493,6.0276e+05,1.4271e+05
28.801,1.6603e+06,4.3518e+05
59.143,5.2926e+06,1.8351e+06
137.2,3.2531e+07,9.8754e+06
307.66,1.9753e+08,4.9659e+07
546.79,6.2532e+08,1.5685e+08
1074.6,2.0274e+09,6.0583e+08
2196.2,1.1781e+10,2.5304e+09
5383.7,3.0459e+10,1.5206e+10
11490,1.3987e+11,6.9258e+10
23439,7.0759e+11,2.8822e+11
46007,2.1183e+12,1.1104e+12
1.1176e+05,1.3106e+13,6.5528e+12


==> Data/L_shaped/DPG_cond_number_Lshaped_p3.txt <==
hinv,cnd_no,exslp
4.3196,43826,20401
7.0799,71150,54806
16.239,3.2253e+05,2.8832e+05
35.786,2.1789e+06,1.4002e+06
76.895,9.7676e+06,6.4649e+06
159.84,4.1822e+07,2.7933e+07
344.45,2.4383e+08,1.2972e+08
758.95,1.0489e+09,6.2978e+08
1822.9,5.7861e+09,3.6332e+09
4117.2,3.7068e+10,1.8534e+10


==> Data/L_shaped/DPG_cond_number_Lshaped_p3_15adap.txt <==
hinv,cnd_no,exslp
4.3196,1.6345e+05,57953
7.0799,2.746e+05,1.5569e+05
16.239,1.2825e+06,8.1905e+05
35.786,7.1578e+06,3.9777e+06
76.895,3.0167e+07,1.8365e+07
159.84,1.4698e+08,7.935e+07
344.45,8.3431e+08,3.685e+08
758.95,3.1894e+09,1.7891e+09
1822.9,1.5039e+10,1.0321e+10
4117.2,1.1193e+11,5.2651e+10
8535.2,4.0446e+11,2.2627e+11
20654,2.4032e+12,1.3249e+12
46729,1.3259e+13,6.7822e+12
1.0006e+05,6.7313e+13,3.1099e+13
2.2255e+05,3.0767e+14,1.5384e+14


==> Data/L_shaped/EE_error_Lshaped_Domain_MNS_0p5_p1.txt <==
ndof,EE,pred,mean
10.677,0.10039,0.027171,0.0038816
10.817,0.069357,0.020622,0.0025777
12.728,0.047998,0.01657,0.0018188
13.856,0.035326,0.01335,0.0012846
15.297,0.026185,0.010809,0.00091025
19.9,0.018409,0.0087783,0.00064891
20.928,0.015063,0.0069912,0.00045317
23.937,0.011428,0.0055327,0.00031474
27.111,0.00848,0.0043628,0.0002176
31.559,0.0066374,0.0035057,0.00015329
35.917,0.0049963,0.0027863,0.00010677
41.28,0.0039424,0.0022426,7.5385e-05
47.497,0.0029682,0.0017597,5.189e-05
53.833,0.0023503,0.0013935,3.6028e-05
61.311,0.0018548,0.0011117,2.5206e-05
70.057,0.0014957,0.00090507,1.8001e-05
81.314,0.0011636,0.00073191,1.2766e-05
91.274,0.0009616,0.00058594,8.9638e-06
103.97,0.00075837,0.0004641,6.2268e-06
119.52,0.00060587,0.00037954,4.4664e-06


==> Data/L_shaped/EE_error_Lshaped_Domain_MNS_0p5_p2.txt <==
ndof,EE,pred,mean
15.1,0.060469,0.0073623,0.0010518
14.9,0.04216,0.0037223,0.00046528
17.493,0.028923,0.0028253,0.00031012
19.442,0.01975,0.0020656,0.00019876
22.181,0.011566,0.0014607,0.00012301
26.721,0.0071044,0.0010981,8.1173e-05
31.273,0.0037323,0.0007502,4.8628e-05
34.117,0.0031011,0.00055123,3.1359e-05
38.652,0.0018785,0.00038335,1.912e-05
46.669,0.0013064,0.0002803,1.2256e-05
52.82,0.0006524,0.00018263,6.9985e-06
61.09,0.00040375,0.00012936,4.3484e-06
68.542,0.0002923,9.0409e-05,2.666e-06
78.613,0.0001898,6.2102e-05,1.6056e-06
90.465,0.00011284,4.2097e-05,9.5453e-07
103.84,7.5479e-05,2.9027e-05,5.7732e-07
117.58,5.108e-05,1.9601e-05,3.4189e-07
134.68,3.1195e-05,1.3442e-05,2.0563e-07
153.32,1.9574e-05,9.3054e-06,1.2485e-07
173.69,1.2997e-05,6.1838e-06,7.2771e-08


==> Data/L_shaped/EE_error_Lshaped_Domain_MNS_0p5_p3.txt <==
ndof,EE,pred,mean
19.494,0.041456,0.0027868,0.00039812
19.748,0.029614,0.001043,0.00013037
22.583,0.018156,0.0006601,7.2455e-05
26.077,0.011599,0.00043123,4.1495e-05
29.155,0.0070174,0.00027949,2.3537e-05
34.205,0.0037014,0.00017471,1.2915e-05
38.859,0.0022404,0.00011121,7.2088e-06
44.721,0.0012891,6.826e-05,3.8832e-06
51.381,0.00081473,4.3646e-05,2.1769e-06
58.737,0.00045398,2.6545e-05,1.1607e-06
67.454,0.00027339,1.5398e-05,5.9007e-07
76.942,0.00015278,9.8979e-06,3.3271e-07
88.487,9.7813e-05,6.0449e-06,1.7825e-07
102.71,5.5909e-05,3.6409e-06,9.4135e-08
115.93,2.6664e-05,2.1632e-06,4.9049e-08
130.46,1.4936e-05,1.275e-06,2.5358e-08
152.48,8.3478e-06,7.8494e-07,1.3691e-08
174.13,4.5096e-06,4.6714e-07,7.1462e-09
198.32,2.5715e-06,2.7649e-07,3.7098e-09
226.69,1.2597e-06,1.6676e-07,1.9624e-09
258.73,6.7458e-07,9.9728e-08,1.0293e-09
296.53,3.5628e-07,6.0049e-08,5.4357e-10


==> Data/L_shaped/EE_error_Lshaped_Domain_MNS_0p5_p4.txt <==
ndof,EE,pred,mean
23.875,0.030513,0.001322,0.00018886
25.1,0.020311,0.0004514,5.6425e-05
28.983,0.012641,0.0002415,2.6508e-05
31.937,0.0084784,0.0001178,1.1335e-05
36.742,0.0048003,6.5049e-05,5.4781e-06
41.893,0.0024929,3.708e-05,2.741e-06
47.117,0.0014282,2.0419e-05,1.3236e-06
53.805,0.00086958,1.1597e-05,6.5971e-07
61.968,0.00050859,6.7782e-06,3.3807e-07
72.767,0.00028449,3.8944e-06,1.7029e-07
80.312,0.0001524,2.0804e-06,7.9721e-08
93.915,8.5007e-05,1.0454e-06,3.514e-08
105.29,4.3115e-05,5.644e-07,1.6643e-08
122.17,2.047e-05,2.9195e-07,7.5483e-09
137.75,1.0315e-05,1.5138e-07,3.4324e-09
156.41,4.8e-06,7.8147e-08,1.5543e-09
182.28,2.4779e-06,4.0378e-08,7.0428e-10
204.46,1.2914e-06,2.062e-08,3.1544e-10
232.41,7.8703e-07,1.13e-08,1.5161e-10


==> Data/L_shaped/EE_error_Lshaped_Domain_MNS_0p5_p5.txt <==
ndof,EE,pred,mean
28.249,0.023555,0.00066817,9.5453e-05
28.983,0.017343,0.00017574,2.1967e-05
33.985,0.012757,0.00014485,1.59e-05
36.946,0.0081579,5.3935e-05,5.1899e-06
41.749,0.0052999,2.6051e-05,2.1939e-06
48.062,0.0032319,1.4779e-05,1.0925e-06
55.371,0.0021176,8.4049e-06,5.4481e-07
64.645,0.0010193,3.9633e-06,2.2546e-07
75.16,0.00058302,2.3429e-06,1.1685e-07
84.87,0.00028075,1.057e-06,4.6219e-08
98.071,0.00014716,5.263e-07,2.0168e-08
114.66,7.3648e-05,2.4498e-07,8.235e-09
130.26,3.7616e-05,1.1791e-07,3.477e-09
148.56,2.1558e-05,6.5143e-08,1.6842e-09
169.93,9.3991e-06,2.779e-08,6.3013e-10
194.91,4.7262e-06,1.2892e-08,2.5641e-10
223.14,2.2236e-06,5.6985e-09,9.9395e-11


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p1.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.067708e+01,3.395190e-01,2.315050e-01,7.067460e-03,6.685490e-02,6.475770e-02,2.957520e+00,4.689060e-02,4.229483e-03
1.081665e+01,4.319160e-01,1.399280e-01,4.882910e-03,4.809430e-02,4.571140e-02,2.957680e+00,3.336690e-02,4.121035e-03
1.272792e+01,3.783250e-01,7.512310e-02,3.783050e-03,3.325300e-02,3.235270e-02,2.957710e+00,2.346030e-02,2.976303e-03
1.385641e+01,3.659070e-01,3.823320e-02,3.610470e-03,2.444930e-02,2.315510e-02,2.957730e+00,1.731560e-02,2.511256e-03
1.529706e+01,3.604700e-01,1.957710e-02,3.258820e-03,1.675380e-02,1.781330e-02,2.957730e+00,1.278880e-02,2.060517e-03
1.989975e+01,2.734700e-01,1.116130e-02,1.698110e-03,1.219220e-02,1.241790e-02,2.957730e+00,8.894710e-03,1.217578e-03
2.092845e+01,2.748800e-01,7.989830e-03,1.664020e-03,9.631150e-03,1.015000e-02,2.957740e+00,7.250550e-03,1.100824e-03
2.393742e+01,2.535830e-01,4.387330e-03,1.460690e-03,7.543040e-03,7.183310e-03,2.957740e+00,5.472780e-03,8.414678e-04
2.711088e+01,2.436710e-01,2.244970e-03,1.056870e-03,5.421280e-03,5.292100e-03,2.957740e+00,3.979480e-03,6.560015e-04
3.155947e+01,1.941360e-01,1.243170e-03,8.090360e-04,3.998790e-03,4.243620e-03,2.957740e+00,3.060260e-03,4.840975e-04
3.591657e+01,1.770410e-01,6.417520e-04,6.466980e-04,3.019190e-03,2.978700e-03,2.957740e+00,2.246510e-03,3.737683e-04
4.127953e+01,1.597610e-01,3.968500e-04,5.064240e-04,2.320070e-03,2.259850e-03,2.957740e+00,1.719670e-03,2.829584e-04
4.749737e+01,1.511130e-01,2.160930e-04,3.867350e-04,1.707890e-03,1.706700e-03,2.957740e+00,1.285220e-03,2.137239e-04
5.383308e+01,1.193450e-01,1.289180e-04,3.085440e-04,1.321990e-03,1.347620e-03,2.957740e+00,1.006900e-03,1.663772e-04
6.131068e+01,1.150510e-01,8.112040e-05,2.422840e-04,1.029770e-03,1.019320e-03,2.957740e+00,7.747030e-04,1.282684e-04
7.005712e+01,9.779160e-02,4.816460e-05,1.892380e-04,8.165680e-04,8.133380e-04,2.957740e+00,6.150460e-04,9.823983e-05
8.131421e+01,9.419260e-02,3.225720e-05,1.443000e-04,6.160430e-04,6.094750e-04,2.957740e+00,4.631310e-04,7.292212e-05
9.127431e+01,9.052420e-02,1.818970e-05,1.177550e-04,5.064960e-04,4.886870e-04,2.957740e+00,3.762800e-04,5.787553e-05
1.039663e+02,6.762410e-02,1.063810e-05,8.849530e-05,3.829400e-04,3.847650e-04,2.957740e+00,2.894780e-04,4.460737e-05
1.195241e+02,6.395000e-02,7.092510e-06,6.750120e-05,2.982570e-04,3.006630e-04,2.957740e+00,2.253150e-04,3.375060e-05


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p1_sigma.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,net_sigma_err,exslp
1.067708e+01,3.395190e-01,2.315050e-01,7.067460e-03,6.475770e-02,6.128870e-03,2.957520e+00,4.689060e-02,9.307598e-02,3.649027e-02
1.081665e+01,4.319160e-01,1.399280e-01,4.882910e-03,4.571140e-02,3.117110e-03,2.957680e+00,3.336690e-02,6.635204e-02,3.555463e-02
1.272792e+01,3.783250e-01,7.512310e-02,3.783050e-03,3.235270e-02,1.522590e-03,2.957710e+00,2.346030e-02,4.639460e-02,2.567834e-02
1.385641e+01,3.659070e-01,3.823320e-02,3.610470e-03,2.315510e-02,8.029910e-04,2.957730e+00,1.731560e-02,3.367383e-02,2.166610e-02
1.529706e+01,3.604700e-01,1.957710e-02,3.258820e-03,1.781330e-02,4.236450e-04,2.957730e+00,1.278880e-02,2.445411e-02,1.777731e-02
1.989975e+01,2.734700e-01,1.116130e-02,1.698110e-03,1.241790e-02,2.141860e-04,2.957730e+00,8.894710e-03,1.740270e-02,1.050478e-02
2.092845e+01,2.748800e-01,7.989830e-03,1.666060e-03,1.138000e-02,1.577850e-04,2.957740e+00,7.620750e-03,1.482037e-02,9.497468e-03
2.381176e+01,2.533690e-01,3.928850e-03,1.516470e-03,7.960040e-03,7.850790e-05,2.957740e+00,5.505860e-03,1.047456e-02,7.336669e-03
2.776689e+01,2.426200e-01,1.929510e-03,1.021270e-03,5.264310e-03,3.765750e-05,2.957740e+00,3.832320e-03,7.294491e-03,5.395449e-03
3.117691e+01,1.969380e-01,1.402770e-03,8.243970e-04,4.146330e-03,2.317800e-05,2.957740e+00,3.013610e-03,5.721648e-03,4.279723e-03
3.587478e+01,1.785690e-01,7.583570e-04,7.032680e-04,3.038360e-03,1.263510e-05,2.957740e+00,2.258070e-03,4.225937e-03,3.232239e-03
4.217819e+01,1.601420e-01,4.149390e-04,4.743440e-04,2.271770e-03,7.339260e-06,2.957740e+00,1.700780e-03,3.221661e-03,2.338331e-03
4.692547e+01,1.431790e-01,2.215320e-04,3.922110e-04,1.746980e-03,4.746570e-06,2.957740e+00,1.367880e-03,2.585972e-03,1.889142e-03
5.346962e+01,1.256770e-01,1.375600e-04,2.944320e-04,1.355120e-03,2.600010e-06,2.957740e+00,1.016400e-03,1.917547e-03,1.455016e-03
6.157922e+01,1.100990e-01,9.260400e-05,2.326450e-04,1.031440e-03,1.504690e-06,2.957740e+00,7.761440e-04,1.458754e-03,1.097018e-03
7.020684e+01,1.017860e-01,6.077090e-05,1.838510e-04,7.986610e-04,9.118240e-07,2.957740e+00,6.050970e-04,1.135536e-03,8.439625e-04
8.027453e+01,8.681540e-02,3.121190e-05,1.414930e-04,6.254130e-04,5.480990e-07,2.957740e+00,4.687860e-04,8.803956e-04,6.455449e-04
9.227134e+01,8.299940e-02,1.902220e-05,1.128750e-04,4.811720e-04,3.343530e-07,2.957740e+00,3.668990e-04,6.875660e-04,4.885942e-04
1.041537e+02,6.654400e-02,9.662710e-06,8.564020e-05,3.715120e-04,2.023170e-07,2.957740e+00,2.845980e-04,5.347414e-04,3.834708e-04
1.188192e+02,6.339610e-02,5.398270e-06,6.910670e-05,2.936790e-04,1.253310e-07,2.957740e+00,2.246110e-04,4.209308e-04,2.946516e-04


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p2.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.509967e+01,3.395190e-01,2.315050e-01,1.823420e-03,4.261760e-02,4.137770e-02,2.957560e+00,2.901670e-02,7.599548e-04
1.489966e+01,4.288030e-01,1.317970e-01,7.696200e-04,3.181110e-02,2.968820e-02,2.957710e+00,2.105310e-02,7.909710e-04
1.749286e+01,3.860590e-01,6.063130e-02,4.092630e-04,1.804420e-02,2.452590e-02,2.957730e+00,1.453120e-02,4.887738e-04
1.944222e+01,3.809010e-01,3.472080e-02,2.999310e-04,1.401750e-02,1.535160e-02,2.957730e+00,1.003100e-02,3.560019e-04
2.218107e+01,3.744860e-01,1.690820e-02,2.483290e-04,8.287160e-03,9.283180e-03,2.957740e+00,6.024430e-03,2.397410e-04
2.672078e+01,3.181740e-01,7.288640e-03,1.347510e-04,5.715500e-03,5.032810e-03,2.957740e+00,3.679520e-03,1.371332e-04
3.127299e+01,2.939880e-01,3.250290e-03,1.042180e-04,2.486260e-03,3.009680e-03,2.957740e+00,1.893390e-03,8.554247e-05
3.411744e+01,2.671000e-01,1.828860e-03,8.792880e-05,2.239040e-03,2.400170e-03,2.957740e+00,1.598230e-03,6.588106e-05
3.865230e+01,2.538140e-01,9.305640e-04,7.142550e-05,1.548880e-03,1.255030e-03,2.957740e+00,9.721420e-04,4.530688e-05
4.666905e+01,2.323700e-01,4.553310e-04,3.898320e-05,1.018840e-03,9.231090e-04,2.957740e+00,6.697460e-04,2.573969e-05
5.282045e+01,2.323480e-01,1.857450e-04,3.043170e-05,4.463430e-04,5.158300e-04,2.957740e+00,3.355960e-04,1.775349e-05
6.109010e+01,1.818690e-01,8.703380e-05,2.092990e-05,2.716160e-04,3.037760e-04,2.957740e+00,2.016140e-04,1.147566e-05
6.854196e+01,1.754120e-01,4.266370e-05,1.472670e-05,2.168520e-04,2.074410e-04,2.957740e+00,1.484310e-04,8.124947e-06
7.861298e+01,1.446050e-01,2.173570e-05,9.869850e-06,1.425850e-04,1.297950e-04,2.957740e+00,9.542740e-05,5.385268e-06
9.046546e+01,1.402490e-01,8.947670e-06,6.568470e-06,8.589070e-05,7.305470e-05,2.957740e+00,5.595960e-05,3.533797e-06
1.038364e+02,1.252620e-01,3.607600e-06,4.673240e-06,5.441840e-05,5.005460e-05,2.957740e+00,3.690200e-05,2.336905e-06
1.175755e+02,1.155230e-01,1.687890e-06,2.962780e-06,3.630870e-05,3.378440e-05,2.957740e+00,2.469990e-05,1.609680e-06
1.346774e+02,1.081500e-01,7.381950e-07,1.994440e-06,2.260880e-05,1.942730e-05,2.957740e+00,1.488660e-05,1.071041e-06
1.533232e+02,9.018920e-02,4.434710e-07,1.410390e-06,1.289930e-05,1.243240e-05,2.957740e+00,9.041400e-06,7.258828e-07
1.736894e+02,7.507540e-02,2.080200e-07,9.986200e-07,8.377050e-06,8.167450e-06,2.957740e+00,5.931270e-06,4.993100e-07


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p2_sigma.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,net_sigma_err,exslp
1.509967e+01,3.395190e-01,2.315050e-01,1.823420e-03,4.137770e-02,2.496030e-03,2.957560e+00,2.901670e-02,5.940012e-02,1.246491e-02
1.489966e+01,4.288030e-01,1.317970e-01,7.696200e-04,2.968820e-02,1.341970e-03,2.957710e+00,2.105310e-02,4.351247e-02,1.297364e-02
1.749286e+01,3.860590e-01,6.063130e-02,4.092630e-04,2.452590e-02,6.839870e-04,2.957730e+00,1.453120e-02,3.044853e-02,8.016950e-03
1.944222e+01,3.809010e-01,3.472080e-02,2.999310e-04,1.535160e-02,3.068370e-04,2.957730e+00,1.003100e-02,2.078850e-02,5.839204e-03
2.218107e+01,3.744860e-01,1.690820e-02,2.483290e-04,9.283180e-03,1.101960e-04,2.957740e+00,6.024430e-03,1.244405e-02,3.932273e-03
2.672078e+01,3.181740e-01,7.288640e-03,1.347510e-04,5.032810e-03,4.133640e-05,2.957740e+00,3.679520e-03,7.615518e-03,2.249282e-03
3.127299e+01,2.939880e-01,3.250290e-03,1.042180e-04,3.009680e-03,1.096640e-05,2.957740e+00,1.893390e-03,3.903801e-03,1.403082e-03
3.411744e+01,2.671000e-01,1.828860e-03,8.792880e-05,2.400170e-03,7.636760e-06,2.957740e+00,1.598230e-03,3.282395e-03,1.080592e-03
3.865230e+01,2.538140e-01,9.305640e-04,7.142550e-05,1.255030e-03,2.869900e-06,2.957740e+00,9.721420e-04,1.993522e-03,7.431311e-04
4.666905e+01,2.323700e-01,4.553310e-04,3.898320e-05,9.231090e-04,1.343000e-06,2.957740e+00,6.697460e-04,1.374833e-03,4.221867e-04
5.282045e+01,2.323480e-01,1.857450e-04,3.043170e-05,5.158300e-04,3.323980e-07,2.957740e+00,3.355960e-04,6.821310e-04,2.911957e-04
6.109010e+01,1.818690e-01,8.703380e-05,2.092990e-05,3.037760e-04,1.181460e-07,2.957740e+00,2.016140e-04,4.074986e-04,1.882257e-04
6.854196e+01,1.754120e-01,4.266370e-05,1.472670e-05,2.074410e-04,6.374230e-08,2.957740e+00,1.484310e-04,3.000942e-04,1.332667e-04
7.861298e+01,1.446050e-01,2.173570e-05,9.869850e-06,1.297950e-04,2.640330e-08,2.957740e+00,9.542740e-05,1.928140e-04,8.833008e-05
9.046546e+01,1.402490e-01,8.947670e-06,6.568470e-06,7.305470e-05,9.105310e-09,2.957740e+00,5.595960e-05,1.127573e-04,5.796194e-05
1.038364e+02,1.252620e-01,3.607600e-06,4.673240e-06,5.005460e-05,3.879050e-09,2.957740e+00,3.690200e-05,7.393798e-05,3.833031e-05
1.175755e+02,1.155230e-01,1.687890e-06,2.962780e-06,3.378440e-05,1.743770e-09,2.957740e+00,2.469990e-05,4.959544e-05,2.640224e-05
1.346774e+02,1.081500e-01,7.381950e-07,1.994440e-06,1.942730e-05,6.353970e-10,2.957740e+00,1.488660e-05,2.980902e-05,1.756739e-05
1.533232e+02,9.018920e-02,4.434710e-07,1.410390e-06,1.243240e-05,2.271040e-10,2.957740e+00,9.041400e-06,1.791526e-05,1.190605e-05
1.736894e+02,7.507540e-02,2.080200e-07,9.986200e-07,8.167450e-06,9.682140e-11,2.957740e+00,5.931270e-06,1.169967e-05,8.189767e-06


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p3.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
1.949359e+01,3.395190e-01,2.315050e-01,7.405130e-04,3.041500e-02,2.957470e-02,2.957590e+00,2.053370e-02,1.702987e-04
1.974842e+01,4.203300e-01,1.412440e-01,2.926090e-04,2.364670e-02,2.145890e-02,2.957720e+00,1.534900e-02,1.616774e-04
2.258318e+01,4.385320e-01,6.158070e-02,9.742900e-05,1.401090e-02,1.434940e-02,2.957730e+00,9.621500e-03,9.454489e-05
2.607681e+01,3.902550e-01,2.794350e-02,4.585260e-05,8.480550e-03,9.805550e-03,2.957740e+00,6.197970e-03,5.318150e-05
2.915476e+01,3.834660e-01,1.300470e-02,3.235290e-05,5.834920e-03,5.281230e-03,2.957740e+00,3.769270e-03,3.403616e-05
3.420526e+01,3.750650e-01,6.256410e-03,1.988990e-05,2.611350e-03,3.206160e-03,2.957740e+00,1.973600e-03,1.796415e-05
3.885872e+01,3.338770e-01,2.903220e-03,1.634100e-05,1.823430e-03,1.709810e-03,2.957740e+00,1.200100e-03,1.078511e-05
4.472136e+01,2.958940e-01,1.317610e-03,8.991470e-06,1.049810e-03,9.802810e-04,2.957740e+00,6.894070e-04,6.147782e-06
5.138093e+01,2.648530e-01,5.485750e-04,5.229680e-06,7.141730e-04,5.520710e-04,2.957740e+00,4.298810e-04,3.528341e-06
5.873670e+01,2.528340e-01,2.428820e-04,3.849290e-06,3.537110e-04,3.552650e-04,2.957740e+00,2.410040e-04,2.066047e-06
6.745369e+01,2.199890e-01,1.171620e-04,2.171420e-06,2.120050e-04,2.180560e-04,2.957740e+00,1.461360e-04,1.187834e-06
7.694154e+01,2.127140e-01,4.841910e-05,1.439090e-06,1.272840e-04,1.108360e-04,2.957740e+00,8.099410e-05,7.016734e-07
8.848729e+01,1.948070e-01,2.097900e-05,7.576310e-07,7.749560e-05,7.980510e-05,2.957740e+00,5.343900e-05,4.011021e-07
1.027132e+02,1.730590e-01,8.116850e-06,4.652920e-07,4.543360e-05,4.397930e-05,2.957740e+00,3.038750e-05,2.209396e-07
1.159310e+02,1.522040e-01,3.582630e-06,2.765000e-07,2.110440e-05,2.073450e-05,2.957740e+00,1.423910e-05,1.361382e-07
1.304607e+02,1.395460e-01,1.329800e-06,1.922550e-07,1.131790e-05,1.178860e-05,2.957740e+00,7.877220e-06,8.489054e-08
1.524795e+02,1.294050e-01,5.553820e-07,1.030280e-07,6.759350e-06,6.568570e-06,2.957740e+00,4.540950e-06,4.549174e-08
1.741264e+02,1.026000e-01,2.195290e-07,5.558220e-08,3.360690e-06,3.633430e-06,2.957740e+00,2.383480e-06,2.674977e-08
1.983179e+02,9.527210e-02,8.758060e-08,3.453190e-08,2.136320e-06,1.949910e-06,2.957740e+00,1.393210e-06,1.589756e-08
2.266936e+02,8.250720e-02,3.069230e-08,2.010870e-08,8.748700e-07,1.094480e-06,2.957740e+00,6.726270e-07,9.311533e-09
2.587277e+02,8.054490e-02,1.188390e-08,1.118260e-08,5.368820e-07,5.310940e-07,2.957740e+00,3.648590e-07,5.487910e-09
2.965299e+02,6.947090e-02,5.304310e-09,6.361130e-09,2.877990e-07,2.532680e-07,2.957740e+00,1.850840e-07,3.180565e-09


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p3_sigma.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,net_sigma_err,exslp
1.949359e+01,3.395190e-01,2.315050e-01,7.405130e-04,2.957470e-02,1.273100e-03,2.957590e+00,2.053370e-02,4.242328e-02,1.799260e-02
1.974842e+01,4.203300e-01,1.412440e-01,2.926090e-04,2.145890e-02,7.243700e-04,2.957720e+00,1.534900e-02,3.193197e-02,1.708173e-02
2.258318e+01,4.385320e-01,6.158070e-02,9.742900e-05,1.434940e-02,2.844880e-04,2.957730e+00,9.621500e-03,2.005519e-02,9.988969e-03
2.607681e+01,3.902550e-01,2.794350e-02,4.585260e-05,9.805550e-03,1.200710e-04,2.957740e+00,6.197970e-03,1.296413e-02,5.618795e-03
2.915476e+01,3.834660e-01,1.300470e-02,3.235290e-05,5.281230e-03,4.401230e-05,2.957740e+00,3.769270e-03,7.870050e-03,3.596029e-03
3.420526e+01,3.750650e-01,6.256410e-03,1.988990e-05,3.206160e-03,1.233560e-05,2.957740e+00,1.973600e-03,4.135047e-03,1.897970e-03
3.885872e+01,3.338770e-01,2.903220e-03,1.634100e-05,1.709810e-03,4.427360e-06,2.957740e+00,1.200100e-03,2.499669e-03,1.139481e-03
4.472136e+01,2.958940e-01,1.317610e-03,8.991470e-06,9.802810e-04,1.462210e-06,2.957740e+00,6.894070e-04,1.436333e-03,6.495327e-04
5.138093e+01,2.648530e-01,5.485750e-04,5.229680e-06,5.520710e-04,5.941690e-07,2.957740e+00,4.298810e-04,9.026768e-04,3.727805e-04
5.873670e+01,2.528340e-01,2.428820e-04,3.849290e-06,3.552650e-04,1.777150e-07,2.957740e+00,2.410040e-04,5.013229e-04,2.182845e-04
6.745369e+01,2.199890e-01,1.171620e-04,2.171420e-06,2.180560e-04,6.542930e-08,2.957740e+00,1.461360e-04,3.041291e-04,1.254984e-04
7.694154e+01,2.127140e-01,4.841910e-05,1.439090e-06,1.108360e-04,2.033210e-08,2.957740e+00,8.099410e-05,1.687775e-04,7.413403e-05
8.848729e+01,1.948070e-01,2.097900e-05,7.576310e-07,7.980510e-05,8.753820e-09,2.957740e+00,5.343900e-05,1.112404e-04,4.237771e-05
1.027132e+02,1.730590e-01,8.116850e-06,4.652920e-07,4.397930e-05,2.828780e-09,2.957740e+00,3.038750e-05,6.323283e-05,2.334297e-05
1.159310e+02,1.522040e-01,3.582630e-06,2.765000e-07,2.073450e-05,6.190380e-10,2.957740e+00,1.423910e-05,2.958573e-05,1.438343e-05
1.304607e+02,1.395460e-01,1.329800e-06,1.922550e-07,1.178860e-05,1.890000e-10,2.957740e+00,7.877220e-06,1.634215e-05,8.968956e-06
1.524795e+02,1.294050e-01,5.553820e-07,1.030280e-07,6.568570e-06,6.284150e-11,2.957740e+00,4.540950e-06,9.425228e-06,4.806347e-06
1.738965e+02,1.021040e-01,2.048330e-07,5.579100e-08,2.968120e-06,1.455610e-11,2.957740e+00,2.173270e-06,4.516321e-06,2.841171e-06
1.985951e+02,9.354500e-02,8.693560e-08,3.391620e-08,1.641380e-06,4.482140e-12,2.957740e+00,1.206300e-06,2.505230e-06,1.670272e-06
2.266274e+02,8.619980e-02,3.255750e-08,1.939330e-08,9.430160e-07,1.407170e-12,2.957740e+00,6.784590e-07,1.407061e-06,9.849427e-07


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p4.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
2.387467e+01,3.395190e-01,2.315050e-01,3.741540e-04,2.314000e-02,2.253860e-02,2.957610e+00,1.557090e-02,7.251289e-05
2.509980e+01,3.923190e-01,1.380870e-01,1.307990e-04,1.562980e-02,1.602940e-02,2.957700e+00,1.074820e-02,5.646131e-05
2.898275e+01,3.993250e-01,5.922440e-02,4.092170e-05,9.929270e-03,1.020020e-02,2.957720e+00,6.819580e-03,2.750452e-05
3.193744e+01,4.063450e-01,3.138890e-02,1.675540e-05,7.566090e-03,6.329050e-03,2.957730e+00,4.703560e-03,1.692785e-05
3.674235e+01,3.985170e-01,1.302860e-02,6.868940e-06,4.345900e-03,3.591570e-03,2.957740e+00,2.685950e-03,8.399780e-06
4.189272e+01,3.870350e-01,5.120900e-03,3.488590e-06,1.994030e-03,1.980870e-03,2.957740e+00,1.345080e-03,4.359228e-06
4.711688e+01,3.650000e-01,2.446870e-03,2.313680e-06,1.145920e-03,1.139550e-03,2.957740e+00,7.734890e-04,2.422255e-06
5.380520e+01,3.254720e-01,1.109910e-03,1.240950e-06,7.519910e-04,6.591380e-04,2.957740e+00,4.775170e-04,1.247329e-06
6.196773e+01,3.057200e-01,4.587460e-04,7.127670e-07,4.206940e-04,4.060540e-04,2.957740e+00,2.797610e-04,6.155655e-07
7.276675e+01,2.676480e-01,2.095890e-04,4.147940e-07,2.488900e-04,2.127870e-04,2.957740e+00,1.562320e-04,2.757004e-07
8.031189e+01,2.467110e-01,8.119960e-05,3.069860e-07,1.272900e-04,1.216850e-04,2.957740e+00,8.428130e-05,1.683461e-07
9.391486e+01,2.213190e-01,3.193240e-05,1.280080e-07,6.775080e-05,7.018530e-05,2.957740e+00,4.667900e-05,7.698939e-08
1.052853e+02,2.238630e-01,1.065590e-05,7.589580e-08,3.429840e-05,3.430440e-05,2.957740e+00,2.322000e-05,4.347735e-08
1.221679e+02,1.935940e-01,4.071300e-06,3.750020e-08,1.614530e-05,1.707890e-05,2.957740e+00,1.124570e-05,2.066886e-08
1.377498e+02,1.756060e-01,1.366240e-06,2.194320e-08,7.725160e-06,9.152290e-06,2.957740e+00,5.713620e-06,1.134091e-08
1.564129e+02,1.713020e-01,4.697930e-07,1.358500e-08,3.661280e-06,4.159380e-06,2.957740e+00,2.648730e-06,6.008130e-09
1.822773e+02,1.243480e-01,1.606400e-07,4.880710e-09,1.811410e-06,2.261240e-06,2.957740e+00,1.378600e-06,2.795374e-09
2.044627e+02,1.185410e-01,5.749070e-08,2.934180e-09,1.079830e-06,1.013260e-06,2.957740e+00,7.086580e-07,1.574098e-09
2.324113e+02,1.068240e-01,1.857940e-08,1.659000e-09,6.210010e-07,6.811310e-07,2.957740e+00,4.408070e-07,8.295000e-10


==> Data/L_shaped/L2_error_Lshaped_Domain_MNS_0p5_p5.txt <==
ndof,max_vol,minvol,err_l2,err_q1,err_q2,sol_H1,rel_err,exslp
2.824889e+01,3.395190e-01,2.315050e-01,2.186280e-04,1.838920e-02,1.794080e-02,2.957630e+00,1.235740e-02,7.750162e-05
2.898275e+01,3.838940e-01,1.488670e-01,9.621570e-05,1.418240e-02,1.396280e-02,2.957710e+00,9.548400e-03,6.644795e-05
3.398529e+01,3.917360e-01,8.140840e-02,5.667170e-05,1.121220e-02,9.340700e-03,2.957710e+00,6.968070e-03,2.556075e-05
3.694591e+01,3.756450e-01,5.120380e-02,1.915600e-05,6.833470e-03,6.601880e-03,2.957730e+00,4.548930e-03,1.548537e-05
4.174925e+01,3.527430e-01,2.600330e-02,7.074030e-06,4.742200e-03,4.080860e-03,2.957730e+00,2.985440e-03,7.437506e-06
4.806246e+01,3.577070e-01,1.132750e-02,2.497370e-06,2.854420e-03,2.474450e-03,2.957740e+00,1.802520e-03,3.195093e-06
5.537147e+01,3.596260e-01,5.314340e-03,1.032590e-06,1.725470e-03,1.905840e-03,2.957740e+00,1.228080e-03,1.366479e-06
6.464519e+01,3.564640e-01,1.940580e-03,3.580890e-07,1.010780e-03,7.031210e-04,2.957740e+00,5.795840e-04,5.396378e-07
7.515983e+01,3.411940e-01,7.426110e-04,2.167270e-07,5.092050e-04,5.008320e-04,2.957740e+00,3.415630e-04,2.184765e-07
8.487049e+01,3.239870e-01,3.099510e-04,1.628230e-07,2.507880e-04,2.249120e-04,2.957740e+00,1.608870e-04,1.053851e-07
9.807140e+01,2.945010e-01,1.216520e-04,7.863070e-08,1.167330e-04,1.308020e-04,2.957740e+00,8.371720e-05,4.426548e-08
1.146560e+02,2.612150e-01,4.475430e-05,2.248870e-08,6.286920e-05,6.140130e-05,2.957740e+00,4.202300e-05,1.733559e-08
1.302613e+02,2.309870e-01,1.472770e-05,1.216120e-08,3.212360e-05,3.100250e-05,2.957740e+00,2.134680e-05,8.061716e-09
1.485631e+02,2.336520e-01,5.038200e-06,8.127910e-09,1.890910e-05,1.792820e-05,2.957740e+00,1.245730e-05,3.663139e-09
1.699265e+02,1.951470e-01,1.795000e-06,2.783060e-09,8.654670e-06,7.069540e-06,2.957740e+00,5.317240e-06,1.635888e-09
1.949077e+02,1.752750e-01,6.194890e-07,1.417720e-09,3.706940e-06,4.421110e-06,2.957740e+00,2.748540e-06,7.183662e-10
2.231390e+02,1.538940e-01,1.879810e-07,6.381120e-10,2.140070e-06,1.688980e-06,2.957740e+00,1.294800e-06,3.190560e-10


==> Data/L_shaped/cellgrading_Lshaped_p1.txt <==
r,h,ext
7.484e-05,9.2604e-05,6.2661e-05
9.2825e-05,0.0001114,7.3882e-05
0.00013578,0.0001481,9.8827e-05
0.00013778,0.00010247,9.994e-05
0.0001487,0.00016971,0.00010594
0.00015636,0.00011751,0.00011009
0.0002414,0.00017287,0.00015347
0.00025001,0.00016504,0.00015764
0.00029799,0.00020746,0.00018029
0.00032619,0.00014539,0.0001932
0.00033748,0.00021622,0.0001983
0.00034224,0.00022104,0.00020043
0.00037555,0.00018866,0.00021519
0.00039648,0.00020702,0.00022431
0.0004588,0.00025684,0.00025081
0.00049028,0.00028234,0.00026386
0.00050066,0.00029927,0.00026812
0.00056156,0.00029147,0.00029273
0.00056668,0.00027041,0.00029477
0.00059108,0.00027222,0.00030443
0.00060879,0.00029756,0.00031139
0.00072463,0.00027532,0.00035576
0.00075422,0.00035275,0.00036682
0.00076038,0.00038394,0.00036911
0.00076038,0.00037565,0.00036911
0.00080296,0.00034853,0.00038482
0.00081935,0.00034712,0.00039081
0.00093061,0.00046277,0.00043079
0.00093282,0.00044202,0.00043157
0.00094053,0.00036109,0.0004343
0.0010333,0.00040125,0.0004667
0.0010589,0.00051208,0.00047553
0.0011012,0.00054191,0.00048998
0.0011026,0.00041301,0.00049046
0.0011837,0.00053054,0.0005178
0.0012022,0.00048455,0.00052401
0.0012232,0.00045295,0.00053099
0.0012352,0.00045817,0.00053496
0.0013842,0.00054394,0.00058365
0.0014866,0.00067128,0.00061639
0.0016335,0.00052997,0.00066246
0.0016343,0.00065067,0.00066271
0.0016354,0.00065012,0.00066304
0.001644,0.00047768,0.00066572
0.0016619,0.00071196,0.00067126
0.0017052,0.00070609,0.00068461
0.001751,0.00072255,0.00069861
0.0017536,0.00059237,0.0006994
0.001795,0.00059833,0.00071202
0.0019195,0.00076482,0.00074947
0.0019224,0.00082301,0.00075034
0.0019756,0.00058564,0.00076616
0.0021332,0.00084683,0.0008125
0.002242,0.00084704,0.00084401
0.0022925,0.00078807,0.0008585
0.0023318,0.00096742,0.00086975
0.0024807,0.0009259,0.00091192
0.0024978,0.00086247,0.00091674
0.0025011,0.00097581,0.00091766
0.0025129,0.00092222,0.00092096
0.0027794,0.0008805,0.00099476
0.0028077,0.0010683,0.0010025
0.002865,0.00095931,0.0010181
0.0029649,0.00097356,0.0010452
0.0030365,0.0012065,0.0010644
0.0032439,0.0011711,0.0011196
0.0033131,0.0011094,0.0011378
0.0033586,0.0012187,0.0011498
0.0033829,0.0013267,0.0011561
0.0034179,0.0013566,0.0011652
0.0035236,0.0013587,0.0011927
0.0036818,0.0010581,0.0012335
0.0037664,0.0014032,0.0012551
0.0038073,0.0012187,0.0012655
0.0038517,0.0011364,0.0012768
0.0040462,0.0013234,0.0013258
0.0040729,0.0012738,0.0013325
0.0042208,0.0014912,0.0013693
0.0042467,0.0013043,0.0013757
0.0044352,0.0014493,0.0014222
0.0046447,0.0017458,0.0014733
0.0046878,0.0013191,0.0014838
0.0047538,0.001401,0.0014997
0.0048889,0.0015709,0.0015322
0.0050332,0.0014402,0.0015667
0.0050485,0.0017375,0.0015703
0.0052078,0.0015688,0.0016081
0.0053621,0.0015286,0.0016444
0.0055277,0.0015364,0.0016831
0.0056279,0.0018285,0.0017064
0.0056705,0.0019162,0.0017163
0.0057393,0.0015959,0.0017322
0.0058403,0.0015487,0.0017554
0.005907,0.0017685,0.0017708
0.0060428,0.0016535,0.0018018
0.0060895,0.0016582,0.0018125
0.0061044,0.0019373,0.0018158
0.0062204,0.0018624,0.0018422
0.0063756,0.0024665,0.0018772
0.0065353,0.0016039,0.0019131
0.006642,0.0021239,0.0019369
0.0068848,0.001859,0.0019909
0.0070969,0.0021257,0.0020376
0.007097,0.0018556,0.0020376
0.0073721,0.0018901,0.0020978
0.0074917,0.0019324,0.0021238
0.0076399,0.0022721,0.0021558
0.0076862,0.0020131,0.0021658
0.0078861,0.0023747,0.0022087
0.0079176,0.0022722,0.0022155
0.0079857,0.0018916,0.0022301
0.0080588,0.0024848,0.0022457
0.0082188,0.0022867,0.0022797
0.0083908,0.0026654,0.0023161
0.0086853,0.0023975,0.002378
0.00871,0.0019964,0.0023832
0.0089926,0.0023869,0.0024421
0.0091217,0.0026718,0.0024689
0.009179,0.0023201,0.0024807
0.0093308,0.0024592,0.002512
0.0093469,0.0020603,0.0025154
0.0094514,0.0023143,0.0025369
0.0095123,0.0026762,0.0025493
0.0097481,0.0023757,0.0025975
0.0099792,0.0028955,0.0026445
0.010017,0.0024479,0.0026522
0.01016,0.0027378,0.0026811
0.010177,0.0027027,0.0026845
0.0102,0.0023506,0.0026891
0.010408,0.0030268,0.0027311
0.010881,0.0027728,0.0028255
0.011221,0.0027883,0.0028927
0.011487,0.0028433,0.0029451
0.011539,0.0027571,0.0029552
0.011612,0.0028026,0.0029696
0.011685,0.0024262,0.0029838
0.011822,0.002783,0.0030104
0.011945,0.0030479,0.0030343
0.011964,0.0025302,0.003038
0.012067,0.0027342,0.003058
0.012454,0.003374,0.0031328
0.012551,0.0027649,0.0031515
0.012598,0.0031097,0.0031604
0.012677,0.0033268,0.0031756
0.01318,0.0026564,0.0032716
0.013238,0.0030375,0.0032826
0.013323,0.0036783,0.0032988
0.013378,0.0032114,0.0033091
0.013509,0.0033207,0.0033338
0.013588,0.0029934,0.0033488
0.013726,0.0030752,0.0033747
0.0139,0.0029093,0.0034074
0.014004,0.0029436,0.0034269
0.014011,0.0029806,0.0034283
0.014032,0.0031557,0.0034321
0.014313,0.0032084,0.0034845
0.014371,0.0034818,0.0034953
0.014882,0.004087,0.00359
0.015211,0.0030326,0.0036505
0.015356,0.0038172,0.0036773
0.015459,0.0032417,0.0036961
0.015471,0.003386,0.0036982
0.015607,0.0037731,0.003723
0.015893,0.0034378,0.0037752
0.015999,0.0031502,0.0037944
0.016442,0.0031723,0.0038745
0.01685,0.0037888,0.0039479
0.016949,0.00355,0.0039655
0.017011,0.0035622,0.0039766
0.01707,0.0038001,0.0039872
0.017188,0.0038139,0.0040083
0.017297,0.0040057,0.0040277
0.017347,0.0036377,0.0040365
0.017551,0.0038775,0.0040729
0.017784,0.0036123,0.0041142
0.017813,0.003093,0.0041193
0.01819,0.0041607,0.0041857
0.018209,0.0038952,0.0041892
0.01849,0.0036911,0.0042385
0.018651,0.0039863,0.0042668
0.018665,0.0046772,0.0042691
0.019215,0.0043154,0.0043651
0.019591,0.0046017,0.0044302
0.019879,0.0049591,0.0044799
0.019989,0.0041989,0.0044989
0.020086,0.0039488,0.0045156
0.02023,0.0041933,0.0045404
0.020311,0.0041346,0.0045543
0.020551,0.0046237,0.0045954
0.020797,0.0045238,0.0046373
0.020924,0.00411,0.0046589
0.021166,0.0039234,0.0047002
0.021189,0.0050779,0.0047041
0.021478,0.0040948,0.0047531
0.021592,0.0044759,0.0047723
0.0216,0.0043842,0.0047738
0.021911,0.0051553,0.0048262
0.02217,0.0048577,0.0048698
0.022279,0.0047014,0.004888
0.022375,0.0040586,0.0049042
0.02275,0.0051798,0.0049669
0.022977,0.0047493,0.0050047
0.022983,0.0039566,0.0050058
0.023203,0.0051331,0.0050424
0.023784,0.0049171,0.0051387
0.024193,0.0051998,0.0052062
0.024251,0.0053265,0.0052156
0.024284,0.0048933,0.005221
0.024879,0.0047376,0.0053186
0.024886,0.0050677,0.0053198
0.025074,0.005158,0.0053506
0.025099,0.0047473,0.0053546
0.025172,0.0045773,0.0053666
0.025936,0.0042145,0.0054907
0.026088,0.0056489,0.0055153
0.026117,0.0046303,0.0055199
0.026327,0.0054005,0.0055538
0.026657,0.0041019,0.005607
0.027081,0.0056434,0.0056751
0.027137,0.0058839,0.005684
0.02721,0.005466,0.0056958
0.027661,0.0058762,0.0057678
0.027808,0.0058039,0.0057913
0.027844,0.0055835,0.0057971
0.028053,0.0052455,0.0058302
0.028384,0.0061403,0.0058829
0.02846,0.0053807,0.0058949
0.02918,0.0054223,0.0060085
0.029181,0.0053411,0.0060087
0.030124,0.0046873,0.0061566
0.03021,0.0059265,0.0061702
0.030383,0.0060073,0.0061971
0.030439,0.0059316,0.006206
0.030934,0.0067043,0.0062829
0.030935,0.006364,0.0062831
0.03095,0.0065893,0.0062854
0.030956,0.0063842,0.0062864
0.031115,0.0065799,0.0063111
0.031382,0.0058337,0.0063524
0.03139,0.0066423,0.0063536
0.031714,0.0062988,0.0064037
0.032164,0.006632,0.0064732
0.032273,0.0065431,0.00649
0.032906,0.0056861,0.0065871
0.033081,0.00563,0.0066138
0.033106,0.0060081,0.0066176
0.033304,0.007084,0.0066479
0.03392,0.0056813,0.0067418
0.034063,0.0064197,0.0067635
0.034336,0.006018,0.006805
0.034703,0.0063499,0.0068604
0.034832,0.0064429,0.0068799
0.035316,0.0080968,0.006953
0.035358,0.0066072,0.0069593
0.035723,0.0054736,0.0070142
0.036041,0.0062276,0.0070619
0.036512,0.0076774,0.0071324
0.03695,0.006594,0.0071978
0.037026,0.0062777,0.007209
0.037507,0.0070762,0.0072806
0.037686,0.0075211,0.0073072
0.038,0.0067903,0.0073536
0.038522,0.006848,0.0074307
0.038578,0.007696,0.0074391
0.038588,0.0081585,0.0074406
0.039065,0.007724,0.0075107
0.039409,0.0077008,0.0075613
0.039914,0.0071753,0.0076353
0.040536,0.0075458,0.0077261
0.040955,0.0076863,0.0077872
0.041311,0.0080284,0.0078389
0.041346,0.0088748,0.0078439
0.04137,0.0091656,0.0078474
0.041515,0.0070472,0.0078685
0.041942,0.007355,0.0079303
0.042064,0.0081793,0.007948
0.042068,0.0076693,0.0079486
0.042505,0.0092084,0.0080115
0.043277,0.0082595,0.0081226
0.044,0.0087528,0.0082263
0.044007,0.0084072,0.0082272
0.044063,0.0094195,0.0082353
0.044232,0.0073015,0.0082594
0.044756,0.0085769,0.0083342
0.046011,0.0072072,0.0085124
0.046028,0.0097518,0.0085148
0.046062,0.0081999,0.0085195
0.04662,0.0083099,0.0085983
0.047546,0.0078108,0.0087287
0.047679,0.0082206,0.0087473
0.04814,0.0088014,0.008812
0.04842,0.0085775,0.0088512
0.048635,0.0088029,0.0088813
0.048647,0.0089911,0.0088829
0.048744,0.0089731,0.0088964
0.049071,0.0095838,0.0089421
0.049084,0.0089485,0.0089439
0.049144,0.0084088,0.0089522
0.049175,0.0081359,0.0089565
0.049341,0.0092037,0.0089796
0.050739,0.0088182,0.0091737
0.050845,0.0095902,0.0091883
0.051547,0.0086168,0.0092852
0.051586,0.010539,0.0092905
0.052131,0.0093626,0.0093655
0.052647,0.0080337,0.0094363
0.052891,0.010007,0.0094697
0.053128,0.0089349,0.0095022
0.053331,0.0086926,0.00953
0.053347,0.0078685,0.0095322
0.053416,0.0083246,0.0095416
0.053518,0.0091451,0.0095556
0.054158,0.011356,0.0096428
0.054959,0.011071,0.0097517
0.055654,0.0086342,0.0098458
0.057111,0.0094741,0.010042
0.057328,0.0099647,0.010072
0.057411,0.0085324,0.010083
0.058654,0.0101,0.010249
0.05873,0.010996,0.010259
0.059045,0.010365,0.010301
0.059434,0.01025,0.010353
0.059799,0.011299,0.010402
0.059919,0.010323,0.010418
0.060101,0.0095988,0.010442
0.06015,0.0087556,0.010449
0.060172,0.011534,0.010452
0.060492,0.010175,0.010494
0.060548,0.0088324,0.010501
0.060811,0.011016,0.010536
0.061209,0.0097949,0.010589
0.061342,0.012038,0.010607
0.061472,0.010509,0.010624
0.062059,0.0098196,0.010701
0.062437,0.010978,0.010751
0.06271,0.0091804,0.010787
0.062755,0.011398,0.010793
0.06334,0.0095846,0.01087
0.063808,0.011481,0.010931
0.064933,0.0093591,0.011078
0.06495,0.012476,0.011081
0.064952,0.012749,0.011081
0.065623,0.01124,0.011168
0.067389,0.011894,0.011397
0.067964,0.011026,0.011472
0.068934,0.013651,0.011597
0.069036,0.013012,0.01161
0.069581,0.013228,0.01168
0.069816,0.011867,0.01171
0.069929,0.012599,0.011725
0.070052,0.014335,0.01174
0.071178,0.012028,0.011885
0.071211,0.014221,0.011889
0.071643,0.014039,0.011944
0.072017,0.010331,0.011992
0.072386,0.013342,0.012038
0.072488,0.01168,0.012051
0.072758,0.012825,0.012086
0.072972,0.012186,0.012113
0.073114,0.012787,0.012131
0.074272,0.013364,0.012278
0.074719,0.013145,0.012334
0.075479,0.01028,0.01243
0.077318,0.013593,0.012661
0.077763,0.012804,0.012717
0.07821,0.014878,0.012773
0.078495,0.013555,0.012808
0.078719,0.014326,0.012836
0.078851,0.012284,0.012853
0.079933,0.012951,0.012987
0.080232,0.013655,0.013024
0.081322,0.012451,0.01316
0.081913,0.015104,0.013233
0.082,0.014872,0.013243
0.082381,0.013582,0.01329
0.082438,0.013239,0.013297
0.082513,0.012195,0.013307
0.082759,0.014196,0.013337
0.083081,0.01719,0.013377
0.08328,0.016397,0.013401
0.084421,0.014093,0.013541
0.085047,0.015273,0.013618
0.08672,0.014596,0.013823
0.086878,0.015738,0.013842
0.087356,0.017058,0.0139
0.088047,0.015276,0.013984
0.088581,0.012775,0.014049
0.089338,0.014568,0.014141
0.08978,0.016619,0.014194
0.09059,0.016401,0.014292
0.091817,0.015565,0.01444
0.092302,0.01548,0.014498
0.092544,0.015401,0.014527
0.09375,0.017311,0.014672
0.094902,0.016667,0.014809
0.094965,0.015851,0.014817
0.095096,0.0168,0.014833
0.095211,0.016099,0.014846
0.095572,0.016196,0.014889
0.096094,0.015672,0.014951
0.096215,0.014459,0.014966
0.097219,0.016905,0.015085
0.097753,0.016667,0.015149
0.098421,0.016567,0.015228
0.098548,0.017125,0.015243
0.098576,0.014047,0.015246
0.098689,0.015848,0.015259
0.099065,0.019876,0.015304
0.099972,0.016223,0.015411
0.10036,0.017832,0.015457
0.10152,0.01304,0.015593
0.10286,0.016266,0.01575
0.10328,0.014549,0.0158
0.10393,0.015746,0.015876
0.10423,0.015524,0.015911
0.10511,0.016327,0.016013
0.10635,0.020133,0.016158
0.10652,0.01658,0.016177
0.10686,0.01501,0.016217
0.10812,0.018814,0.016363
0.10913,0.016872,0.01648
0.1098,0.018751,0.016557
0.1102,0.021442,0.016603
0.11115,0.014683,0.016712
0.11142,0.01819,0.016744
0.11167,0.016517,0.016772
0.11185,0.015816,0.016793
0.11191,0.015033,0.0168
0.11305,0.019739,0.016931
0.11355,0.018947,0.016987
0.1154,0.018522,0.017199
0.11717,0.020467,0.0174
0.11724,0.021346,0.017408
0.11768,0.01576,0.017459
0.11855,0.020979,0.017557
0.11896,0.019782,0.017603
0.11918,0.016008,0.017628
0.11984,0.017878,0.017703
0.12065,0.021254,0.017795
0.12068,0.019689,0.017798
0.12115,0.023369,0.01785
0.12279,0.023414,0.018035
0.12314,0.016987,0.018074
0.12329,0.0185,0.018091
0.1238,0.023962,0.018149
0.12383,0.017447,0.018152
0.12399,0.020916,0.01817
0.12412,0.015939,0.018184
0.12488,0.016189,0.018269
0.12563,0.016924,0.018353
0.12592,0.018349,0.018385
0.12669,0.018524,0.018471
0.12714,0.020207,0.018522
0.1284,0.01747,0.018662
0.13026,0.017035,0.018869
0.13081,0.021975,0.018929
0.13098,0.019351,0.018949
0.13228,0.0212,0.019092
0.13237,0.019503,0.019102
0.13312,0.022171,0.019185
0.13501,0.022328,0.019392
0.13526,0.021606,0.01942
0.13575,0.01758,0.019474
0.13603,0.02368,0.019504
0.13768,0.02085,0.019685
0.13797,0.023242,0.019717
0.13814,0.02224,0.019736
0.13838,0.021461,0.019761
0.13931,0.021412,0.019863
0.13953,0.023609,0.019888
0.1397,0.018891,0.019905
0.14112,0.017388,0.02006
0.14133,0.01892,0.020084
0.14197,0.018038,0.020153
0.14305,0.016478,0.02027
0.14317,0.019775,0.020283
0.14353,0.024531,0.020322
0.14396,0.025234,0.020368
0.14411,0.023399,0.020384
0.14494,0.026226,0.020474
0.145,0.018384,0.020481
0.1489,0.024153,0.020901
0.14979,0.024555,0.020996
0.15038,0.021823,0.02106
0.15211,0.026254,0.021244
0.1553,0.020949,0.021585
0.15611,0.02089,0.021671
0.15623,0.02318,0.021684
0.15641,0.024921,0.021702
0.15667,0.024227,0.02173
0.15692,0.020079,0.021756
0.15714,0.025451,0.02178
0.15836,0.018821,0.02191
0.15883,0.026557,0.021959
0.15998,0.025817,0.022081
0.16065,0.025531,0.022151
0.1609,0.026776,0.022178
0.16121,0.025095,0.02221
0.16127,0.025841,0.022216
0.16194,0.027976,0.022287
0.16237,0.025581,0.022332
0.16451,0.026667,0.022557
0.16709,0.028369,0.022827
0.16757,0.027355,0.022878
0.16776,0.021007,0.022897
0.16804,0.022685,0.022927
0.1691,0.022602,0.023037
0.16955,0.022201,0.023084
0.16987,0.020343,0.023117
0.16987,0.029858,0.023117
0.17126,0.021437,0.023261
0.17227,0.022704,0.023367
0.17242,0.020183,0.023382
0.17252,0.02644,0.023392
0.17264,0.02629,0.023404
0.17384,0.02698,0.023529
0.17483,0.022875,0.023631
0.17549,0.026185,0.0237
0.17626,0.023705,0.023779
0.17629,0.024549,0.023782
0.17691,0.02534,0.023847
0.17701,0.02519,0.023857
0.17746,0.028633,0.023903
0.17834,0.026752,0.023994
0.17953,0.02924,0.024116
0.18033,0.024368,0.024198
0.18177,0.026576,0.024346
0.18292,0.025315,0.024464
0.184,0.022588,0.024574
0.18565,0.026425,0.024743
0.18891,0.027788,0.025074
0.18899,0.025357,0.025083
0.19081,0.024333,0.025267
0.19153,0.028672,0.025339
0.19184,0.024157,0.025371
0.19194,0.02434,0.025381
0.19279,0.028511,0.025467
0.19287,0.023387,0.025475
0.19319,0.027925,0.025508
0.19554,0.028054,0.025744
0.19644,0.033808,0.025835
0.19722,0.028265,0.025913
0.198,0.027688,0.025991
0.19917,0.028894,0.026109
0.1993,0.026315,0.026122
0.1995,0.025257,0.026142
0.20051,0.0247,0.026244
0.20086,0.024679,0.026279
0.20108,0.024655,0.0263
0.20115,0.025686,0.026308
0.20164,0.026213,0.026357
0.20175,0.026924,0.026368
0.20236,0.026645,0.026428
0.2029,0.029335,0.026482
0.20302,0.02586,0.026494
0.20356,0.028191,0.026548
0.20557,0.025073,0.026748
0.20579,0.030002,0.026771
0.20732,0.023249,0.026922
0.20756,0.026103,0.026947
0.20795,0.031711,0.026985
0.21148,0.030614,0.027334
0.21234,0.030423,0.02742
0.21273,0.027209,0.027458
0.21421,0.030391,0.027605
0.21566,0.033113,0.027747
0.21679,0.025456,0.027858
0.21768,0.027287,0.027945
0.21863,0.029597,0.028039
0.22058,0.026576,0.02823
0.22129,0.034245,0.028299
0.22171,0.028516,0.02834
0.22241,0.036528,0.028408
0.22284,0.03352,0.02845
0.22342,0.02829,0.028508
0.2242,0.035234,0.028584
0.2243,0.0264,0.028594
0.22536,0.02998,0.028697
0.2257,0.033185,0.02873
0.22664,0.025639,0.028821
0.22808,0.029365,0.028961
0.22826,0.026321,0.028979
0.22887,0.034065,0.029038
0.2302,0.029892,0.029167
0.23127,0.026467,0.029271
0.23451,0.034085,0.029584
0.2348,0.031257,0.029612
0.23487,0.032116,0.029618
0.23499,0.033233,0.02963
0.23507,0.031378,0.029638
0.23553,0.031312,0.029682
0.23598,0.029065,0.029725
0.23703,0.035746,0.029827
0.23759,0.029315,0.029881
0.24018,0.028019,0.030129
0.24063,0.025122,0.030173
0.24196,0.03065,0.0303
0.24286,0.031855,0.030386
0.2441,0.035271,0.030504
0.2449,0.030504,0.030581
0.24493,0.026718,0.030584
0.2451,0.024849,0.0306
0.24696,0.034397,0.030778
0.24706,0.030708,0.030787
0.24713,0.030746,0.030794
0.24741,0.032176,0.03082
0.24755,0.027388,0.030834
0.24792,0.030865,0.030869
0.24822,0.030952,0.030898
0.24905,0.039392,0.030977
0.24946,0.032604,0.031016
0.24979,0.03644,0.031046
0.25033,0.034412,0.031098
0.25148,0.034421,0.031207
0.254,0.027143,0.031447
0.2556,0.039763,0.031598
0.25787,0.029066,0.031812
0.25831,0.032973,0.031854
0.26239,0.035137,0.032238
0.26245,0.026786,0.032244
0.26314,0.028556,0.032308
0.26513,0.036781,0.032495
0.26676,0.030542,0.032647
0.26893,0.033921,0.032851
0.26969,0.035146,0.032921
0.26979,0.031475,0.032931
0.27158,0.038037,0.033097
0.27161,0.032787,0.033101
0.2727,0.033039,0.033202
0.27277,0.034721,0.033209
0.27302,0.033469,0.033232
0.27361,0.032342,0.033287
0.27391,0.034976,0.033315
0.2751,0.033151,0.033425
0.27611,0.034664,0.033519
0.27758,0.035161,0.033656
0.27782,0.030496,0.033678
0.27998,0.038373,0.033878
0.28027,0.035637,0.033905
0.28063,0.029017,0.033938
0.28229,0.03456,0.034091
0.28244,0.032612,0.034106
0.28374,0.03565,0.034226
0.28586,0.038848,0.034421
0.28636,0.03763,0.034467
0.28678,0.037155,0.034506
0.28683,0.031181,0.034511
0.28689,0.032416,0.034516
0.28743,0.033897,0.034566
0.28753,0.03583,0.034575
0.28781,0.033651,0.0346
0.28843,0.035276,0.034658
0.28855,0.042766,0.034668
0.28899,0.034544,0.034709
0.28928,0.044387,0.034735
0.29037,0.033957,0.034836
0.29121,0.041919,0.034913
0.29157,0.029769,0.034946
0.29237,0.040236,0.035019
0.29277,0.043381,0.035056
0.29647,0.033265,0.035394
0.29858,0.034911,0.035587
0.29901,0.037062,0.035626
0.30267,0.036042,0.035958
0.30552,0.035159,0.036218
0.30685,0.042131,0.036338
0.30754,0.039608,0.0364
0.30841,0.038628,0.036479
0.30962,0.031688,0.036589
0.31318,0.038179,0.03691
0.31389,0.036206,0.036974
0.31409,0.036562,0.036992
0.31543,0.04326,0.037113
0.31603,0.032285,0.037166
0.31633,0.036818,0.037194
0.31654,0.036199,0.037213
0.31776,0.03479,0.037322
0.31875,0.039901,0.037411
0.31879,0.039179,0.037414
0.31891,0.041277,0.037425
0.31914,0.037877,0.037446
0.32044,0.042443,0.037562
0.32074,0.042682,0.03759
0.32074,0.039166,0.03759
0.32141,0.030415,0.03765
0.32366,0.043472,0.037851
0.32462,0.044338,0.037937
0.32588,0.035908,0.038049
0.32776,0.031937,0.038217
0.32845,0.042567,0.038279
0.33024,0.038514,0.038438
0.33058,0.041627,0.038469
0.33088,0.039726,0.038495
0.33263,0.032922,0.038651
0.33334,0.041599,0.038714
0.33376,0.03362,0.038752
0.33398,0.03522,0.03877
0.33426,0.036107,0.038796
0.33517,0.03558,0.038877
0.33655,0.04469,0.038999
0.33749,0.046581,0.039082
0.33761,0.039158,0.039093
0.33789,0.035272,0.039117
0.33828,0.039946,0.039152
0.33944,0.035833,0.039255
0.33983,0.038259,0.039289
0.33989,0.042842,0.039294
0.34073,0.044642,0.039369
0.34156,0.046904,0.039442
0.34313,0.044214,0.039581
0.34336,0.039805,0.039601
0.34546,0.037977,0.039786
0.34624,0.035439,0.039854
0.356,0.039636,0.040711
0.35649,0.046147,0.040754
0.35721,0.035786,0.040817
0.3599,0.044749,0.041052
0.36089,0.036411,0.041138
0.36182,0.043765,0.041219
0.36241,0.037451,0.041271
0.3625,0.041461,0.041279
0.36275,0.03749,0.041301
0.36279,0.034296,0.041304
0.36281,0.047732,0.041306
0.36304,0.042007,0.041326
0.36396,0.050322,0.041405
0.36563,0.041762,0.041551
0.3676,0.037514,0.041722
0.3691,0.038752,0.041852
0.36953,0.040597,0.04189
0.37021,0.0475,0.041949
0.37183,0.040537,0.042089
0.37291,0.042559,0.042182
0.37314,0.038068,0.042202
0.3732,0.047262,0.042208
0.37795,0.043783,0.042618
0.37806,0.047956,0.042627
0.37842,0.05133,0.042658
0.37944,0.047441,0.042746
0.37966,0.047863,0.042765
0.38055,0.044662,0.042842
0.38228,0.045002,0.042991
0.38325,0.050773,0.043074
0.38637,0.036777,0.043342
0.38638,0.03996,0.043343
0.38661,0.036409,0.043362
0.38797,0.04866,0.043479
0.39012,0.052784,0.043664
0.39056,0.035701,0.043701
0.39109,0.05062,0.043746
0.3914,0.039409,0.043773
0.39165,0.044253,0.043795
0.39309,0.053626,0.043918
0.39587,0.043887,0.044154
0.39662,0.048099,0.044219
0.39675,0.048153,0.04423
0.39726,0.050005,0.044273
0.3977,0.044279,0.044311
0.39787,0.04146,0.044325
0.39836,0.050958,0.044367
0.39949,0.048797,0.044463
0.39959,0.046005,0.044472
0.39996,0.03926,0.044503
0.40069,0.045512,0.044565
0.40347,0.040064,0.044801
0.40354,0.047518,0.044808
0.40397,0.04801,0.044844
0.40436,0.04599,0.044877
0.40586,0.048764,0.045005
0.40737,0.04089,0.045132
0.40803,0.036176,0.045188
0.41086,0.040352,0.045428
0.41303,0.043303,0.045611
0.41453,0.048454,0.045738
0.42135,0.037731,0.046312
0.42229,0.041115,0.046392
0.42486,0.051943,0.046608
0.42665,0.053159,0.046757
0.42667,0.048277,0.046759
0.42709,0.040697,0.046794
0.42805,0.057282,0.046875
0.42825,0.046575,0.046892
0.4289,0.045087,0.046946
0.42896,0.054518,0.046951
0.43034,0.040098,0.047066
0.43526,0.054345,0.047477
0.43558,0.04173,0.047505
0.43614,0.055517,0.047551
0.4365,0.053223,0.047581
0.43706,0.046585,0.047628
0.43897,0.055938,0.047786
0.44061,0.049153,0.047923
0.44141,0.052207,0.04799
0.44175,0.045913,0.048018
0.44178,0.055126,0.04802
0.44201,0.044996,0.048039
0.44315,0.043258,0.048135
0.44321,0.045377,0.048139
0.44361,0.050077,0.048173
0.44541,0.046211,0.048322
0.44638,0.037435,0.048403
0.44727,0.048731,0.048476
0.44968,0.044237,0.048676
0.44996,0.048889,0.048699
0.45009,0.05447,0.04871
0.45228,0.052911,0.048892
0.45287,0.043722,0.048939
0.45391,0.049483,0.049026
0.459,0.059177,0.049446
0.46152,0.051679,0.049653
0.46183,0.052019,0.049678
0.46242,0.051208,0.049728
0.46415,0.059195,0.04987
0.46439,0.043315,0.049889
0.46444,0.054082,0.049893
0.46564,0.06119,0.049992
0.46799,0.065091,0.050185
0.46836,0.04772,0.050215
0.46883,0.047673,0.050254
0.47145,0.044483,0.050469
0.47252,0.060474,0.050556
0.47317,0.055813,0.050609
0.47432,0.044359,0.050703
0.47474,0.050432,0.050738
0.47506,0.056371,0.050764
0.47815,0.041907,0.051016
0.47991,0.056043,0.051159
0.48116,0.058403,0.051261
0.4823,0.049023,0.051354
0.48263,0.050729,0.051382
0.48296,0.061398,0.051408
0.48371,0.051399,0.051469
0.4871,0.054229,0.051745
0.48712,0.050112,0.051747
0.48934,0.045921,0.051927
0.48936,0.054747,0.051929
0.48962,0.042635,0.051949
0.49074,0.050431,0.052041
0.49105,0.056197,0.052066
0.49415,0.051133,0.052317
0.49598,0.045792,0.052465
0.49611,0.054646,0.052475
0.49711,0.053382,0.052556
0.49715,0.051949,0.052559
0.50159,0.052091,0.052918
0.50457,0.051311,0.053158
0.50629,0.052675,0.053297
0.51021,0.057558,0.053613
0.51034,0.043327,0.053623
0.51053,0.065005,0.053638
0.51092,0.054827,0.05367
0.51142,0.062695,0.05371
0.5128,0.063275,0.05382
0.51293,0.055462,0.053831
0.51411,0.056361,0.053926
0.51484,0.062001,0.053984
0.51512,0.056969,0.054007
0.51766,0.044766,0.05421
0.51802,0.056836,0.054239
0.5183,0.051848,0.054262
0.52062,0.057349,0.054447
0.5213,0.059958,0.054501
0.52213,0.063049,0.054568
0.52229,0.051372,0.05458
0.52387,0.049294,0.054707
0.52736,0.050388,0.054985
0.52794,0.048226,0.055032
0.5325,0.052989,0.055395
0.53263,0.048626,0.055405
0.53432,0.061473,0.05554
0.53674,0.059107,0.055732
0.53701,0.065902,0.055753
0.53889,0.068882,0.055903
0.53977,0.065565,0.055972
0.54101,0.055928,0.056071
0.54336,0.053012,0.056257
0.54375,0.064598,0.056288
0.54388,0.049961,0.056298
0.54465,0.053192,0.056359
0.54677,0.050253,0.056526
0.54707,0.056444,0.05655
0.54752,0.054152,0.056586
0.54775,0.055921,0.056604
0.54812,0.053457,0.056633
0.55209,0.055914,0.056947
0.55258,0.069846,0.056986
0.55549,0.062332,0.057215
0.55562,0.053501,0.057225
0.55636,0.061342,0.057283
0.55734,0.060719,0.057361
0.55981,0.06334,0.057555
0.55993,0.062968,0.057565
0.56034,0.052038,0.057597
0.56161,0.060021,0.057697
0.56284,0.050899,0.057793
0.56301,0.060728,0.057807
0.56309,0.0577,0.057813
0.56494,0.061368,0.057958
0.56713,0.059619,0.05813
0.56741,0.066398,0.058152
0.56983,0.060163,0.058341
0.57073,0.070046,0.058412
0.57272,0.062437,0.058568
0.57417,0.057961,0.058681
0.57422,0.057109,0.058685
0.58512,0.062129,0.059535
0.5868,0.064983,0.059665
0.58887,0.057298,0.059827
0.5902,0.060908,0.05993
0.59426,0.05335,0.060245
0.5945,0.055683,0.060264
0.59602,0.064756,0.060381
0.59693,0.053391,0.060452
0.5975,0.07653,0.060496
0.59854,0.054748,0.060576
0.59859,0.056382,0.060581
0.59932,0.067473,0.060637
0.60172,0.059172,0.060823
0.6023,0.054223,0.060867
0.60264,0.065802,0.060893
0.60388,0.063017,0.060989
0.60518,0.057951,0.06109
0.60626,0.067482,0.061173
0.60775,0.060578,0.061288
0.6081,0.059219,0.061315
0.61075,0.075197,0.06152
0.61081,0.069933,0.061524
0.61128,0.069345,0.06156
0.6138,0.0748,0.061754
0.61574,0.061017,0.061904
0.61654,0.062254,0.061965
0.61672,0.057658,0.061979
0.61689,0.066768,0.061992
0.61962,0.066983,0.062202
0.61996,0.071046,0.062228
0.62031,0.059573,0.062255
0.62209,0.073323,0.062391
0.62331,0.067375,0.062485
0.62795,0.059825,0.062841
0.63128,0.064261,0.063096
0.63155,0.055754,0.063116
0.63263,0.054269,0.063198
0.6339,0.082184,0.063295
0.63421,0.057031,0.063319
0.63442,0.074006,0.063335
0.63633,0.067512,0.063481
0.63765,0.056997,0.063581
0.63969,0.071091,0.063737
0.6408,0.070532,0.063822
0.64123,0.058443,0.063855
0.64445,0.067673,0.0641
0.64678,0.07529,0.064277
0.64823,0.071809,0.064387
0.64934,0.078347,0.064471
0.65053,0.068643,0.064561
0.6513,0.067862,0.06462
0.65195,0.057267,0.064669
0.65211,0.06763,0.064682
0.65674,0.070279,0.065032
0.65777,0.065961,0.06511
0.65968,0.07639,0.065255
0.66027,0.058008,0.0653
0.66047,0.062975,0.065315
0.66178,0.064756,0.065414
0.66253,0.06598,0.065471
0.66287,0.065388,0.065496
0.66386,0.057859,0.065571
0.66519,0.058371,0.065671
0.66706,0.058889,0.065812
0.6686,0.066942,0.065929
0.6701,0.070634,0.066042
0.67038,0.058593,0.066063
0.67177,0.061981,0.066168
0.67183,0.064011,0.066172
0.67221,0.070321,0.066201
0.67577,0.066608,0.066469
0.67856,0.071531,0.066679
0.68444,0.064226,0.06712
0.68781,0.059417,0.067373
0.68897,0.061614,0.06746
0.68953,0.063169,0.067502
0.68973,0.063253,0.067517
0.69136,0.065628,0.067639
0.69218,0.064537,0.0677
0.69442,0.077928,0.067868
0.69462,0.073806,0.067883
0.69679,0.064692,0.068045
0.70431,0.073244,0.068606
0.70478,0.06747,0.06864
0.70585,0.08373,0.068721
0.70671,0.068095,0.068784
0.70787,0.084497,0.068871
0.70941,0.060816,0.068985
0.7099,0.072699,0.069021
0.71135,0.072306,0.069129
0.71184,0.065528,0.069166
0.71223,0.070686,0.069195
0.71394,0.062302,0.069322
0.71713,0.073085,0.069559
0.7172,0.077304,0.069564
0.71805,0.074072,0.069627
0.71812,0.054631,0.069632
0.71981,0.076458,0.069757
0.72172,0.062467,0.069899
0.72231,0.06395,0.069943
0.72323,0.070157,0.070011
0.72863,0.069831,0.07041
0.72927,0.072573,0.070457
0.72932,0.076273,0.070461
0.73003,0.063659,0.070514
0.73028,0.067353,0.070532
0.73268,0.071203,0.07071
0.73371,0.061971,0.070786
0.73404,0.076762,0.07081
0.7348,0.060779,0.070866
0.73499,0.069321,0.07088
0.73751,0.06142,0.071066
0.73939,0.071177,0.071204
0.74132,0.064569,0.071347
0.74143,0.08108,0.071355
0.7416,0.065116,0.071367
0.74164,0.065141,0.07137
0.74321,0.074604,0.071485
0.74561,0.072185,0.071662
0.74639,0.066761,0.071719
0.74745,0.076173,0.071798
0.74777,0.075009,0.071821
0.74997,0.068076,0.071982
0.7516,0.064861,0.072102
0.75333,0.071716,0.072229
0.7535,0.074055,0.072241
0.75569,0.086401,0.072402
0.7561,0.070397,0.072432
0.75904,0.064861,0.072647
0.7622,0.074235,0.072879
0.76343,0.058199,0.072969
0.76616,0.070654,0.073168
0.7681,0.082105,0.07331
0.76899,0.078176,0.073375
0.7698,0.086243,0.073434
0.77521,0.07869,0.073828
0.7765,0.068332,0.073922
0.77955,0.074406,0.074144
0.78037,0.074083,0.074204
0.78038,0.085912,0.074204
0.78298,0.082867,0.074394
0.78627,0.06273,0.074632
0.78703,0.070518,0.074687
0.78772,0.06773,0.074737
0.79261,0.076021,0.075093
0.79387,0.06918,0.075183
0.7949,0.071697,0.075258
0.79643,0.070976,0.075369
0.79724,0.069616,0.075427
0.79824,0.073706,0.0755
0.79829,0.073949,0.075504
0.79975,0.07251,0.075609
0.80007,0.072345,0.075633
0.8024,0.081465,0.075801
0.80308,0.06176,0.07585
0.8035,0.07435,0.07588
0.80509,0.066987,0.075995
0.80537,0.067335,0.076015
0.80553,0.089392,0.076027
0.80912,0.071039,0.076285
0.81156,0.090712,0.076461
0.8138,0.079261,0.076623
0.81819,0.086011,0.076939
0.81895,0.072939,0.076993
0.82051,0.081006,0.077106
0.82082,0.072135,0.077128
0.82094,0.074065,0.077136
0.82295,0.08153,0.077281
0.82579,0.094679,0.077485
0.82678,0.079572,0.077556
0.82705,0.078864,0.077576
0.82717,0.080629,0.077584
0.83014,0.077974,0.077797
0.83076,0.074182,0.077841
0.8316,0.087754,0.077902
0.83342,0.082372,0.078032
0.83529,0.080935,0.078166
0.83614,0.072705,0.078227
0.83709,0.073472,0.078294
0.83839,0.070162,0.078387
0.83949,0.079523,0.078467
0.83955,0.083369,0.07847
0.84458,0.079468,0.07883
0.84462,0.074169,0.078833
0.8454,0.065975,0.078888
0.846,0.091281,0.078931
0.8471,0.086744,0.07901
0.84737,0.07884,0.079029
0.84793,0.081351,0.079069
0.84981,0.086456,0.079203
0.85612,0.089775,0.079653
0.85801,0.074144,0.079787
0.8587,0.080946,0.079836
0.85933,0.094947,0.079881
0.86035,0.093112,0.079953
0.86122,0.07065,0.080016
0.86341,0.065993,0.080171
0.86959,0.075154,0.08061
0.87132,0.074603,0.080732
0.87867,0.069852,0.081252
0.88178,0.077645,0.081472
0.88422,0.090384,0.081645
0.88618,0.076864,0.081783
0.88652,0.080823,0.081807
0.88688,0.075532,0.081833
0.88839,0.08601,0.081939
0.88915,0.082393,0.081992
0.88958,0.07791,0.082023
0.89058,0.073557,0.082093
0.89121,0.089656,0.082138
0.89444,0.088065,0.082366
0.89482,0.075539,0.082393
0.89489,0.075199,0.082397
0.89975,0.093176,0.082739
0.89994,0.084509,0.082752
0.90128,0.074794,0.082847
0.90141,0.091743,0.082856
0.90451,0.087966,0.083074
0.90462,0.07807,0.083082
0.90631,0.079434,0.0832
0.90671,0.088053,0.083228
0.90775,0.077126,0.083301
0.90848,0.083413,0.083353
0.91204,0.083286,0.083602
0.91439,0.07734,0.083767
0.91729,0.086773,0.08397
0.91792,0.087928,0.084014
0.91801,0.082562,0.084021
0.91969,0.087954,0.084138
0.92115,0.093454,0.08424
0.92417,0.072532,0.084452
0.92483,0.089848,0.084498
0.92504,0.084501,0.084512
0.92641,0.076389,0.084608
0.92866,0.068578,0.084765
0.9297,0.087582,0.084838
0.93515,0.077963,0.085218
0.93557,0.087309,0.085247
0.93706,0.082356,0.085351
0.93731,0.097759,0.085369
0.94061,0.079235,0.085598
0.9423,0.085313,0.085716
0.94248,0.078335,0.085728
0.94594,0.089553,0.085969
0.9461,0.083078,0.08598
0.94987,0.078808,0.086242
0.9499,0.076365,0.086244
0.95058,0.088139,0.086291
0.95064,0.092967,0.086295
0.95191,0.096007,0.086384
0.95443,0.079941,0.086559
0.95608,0.086618,0.086673
0.95698,0.087605,0.086736
0.95875,0.086028,0.086858
0.95992,0.084501,0.086939
0.96401,0.072639,0.087223
0.96623,0.085319,0.087376
0.96791,0.084277,0.087492
0.96905,0.076088,0.087571
0.96986,0.08749,0.087627
0.97037,0.09756,0.087662
0.97383,0.07114,0.087901
0.97394,0.084655,0.087909
0.97533,0.078402,0.088005
0.97549,0.063897,0.088016
0.9758,0.089034,0.088037
0.97709,0.087409,0.088126
0.97855,0.081418,0.088226
0.98101,0.075403,0.088396
0.98154,0.084993,0.088433
0.98168,0.067592,0.088443
0.98336,0.067367,0.088558
0.98453,0.1101,0.088639
0.98517,0.089634,0.088683
0.98613,0.090454,0.088749
0.98951,0.09255,0.088982
0.98954,0.096511,0.088983
0.99283,0.077214,0.08921
0.99307,0.08677,0.089226
0.9952,0.085926,0.089373
0.99843,0.080614,0.089594
1.0002,0.094932,0.089718
1.003,0.075188,0.089909
1.0039,0.084182,0.089968
1.0052,0.08342,0.090057
1.0053,0.10209,0.090067
1.0148,0.08109,0.090717
1.0159,0.093155,0.090793
1.0165,0.08527,0.090832
1.0177,0.083823,0.090913
1.0219,0.087835,0.091202
1.022,0.076043,0.091205
1.0247,0.075524,0.091392
1.0265,0.089888,0.091511
1.0296,0.07085,0.091727
1.0296,0.076803,0.091728
1.0321,0.09237,0.091896
1.0323,0.08091,0.091908
1.0372,0.091735,0.09224
1.0373,0.082,0.092252
1.0383,0.091414,0.092316
1.0471,0.081304,0.092917
1.0486,0.10073,0.093015
1.0516,0.089591,0.093225
1.0535,0.085057,0.093348
1.0578,0.076995,0.093642
1.0581,0.090807,0.093661
1.0597,0.090097,0.093773
1.0606,0.097636,0.093832
1.0608,0.09369,0.093844
1.0626,0.087972,0.093964
1.0632,0.088514,0.094004
1.0686,0.090227,0.094369
1.0686,0.092707,0.094371
1.069,0.087466,0.094398
1.0719,0.081325,0.094596
1.079,0.089158,0.095073
1.0833,0.10625,0.095363
1.0842,0.085138,0.095426
1.0858,0.088326,0.095533
1.0948,0.10823,0.096136
1.0981,0.08825,0.096358
1.1032,0.07932,0.096702
1.1177,0.090339,0.097672
1.1188,0.078327,0.097744
1.1227,0.090107,0.098005
1.1246,0.085654,0.098131
1.1337,0.087013,0.098737
1.1369,0.10035,0.098955
1.1377,0.094176,0.099002
1.14,0.089733,0.099156
1.1404,0.10018,0.099185
1.1412,0.08788,0.099237
1.1426,0.095821,0.09933
1.158,0.08525,0.10035
1.1596,0.086632,0.10046
1.1609,0.092516,0.10054
1.1636,0.10282,0.10072
1.172,0.079454,0.10128
1.1723,0.085505,0.1013
1.1874,0.084196,0.10229
1.2013,0.090556,0.10321
1.2077,0.10277,0.10363
1.2173,0.10003,0.10426
1.2187,0.10088,0.10435
1.2217,0.10693,0.10455
1.2252,0.097755,0.10478
1.2287,0.09398,0.10501
1.2322,0.089526,0.10524
1.2334,0.091136,0.10531
1.2393,0.09138,0.1057
1.2402,0.087899,0.10576
1.2632,0.089794,0.10726
1.3108,0.1098,0.11033
1.3205,0.091724,0.11095
1.3217,0.094134,0.11103
1.3227,0.091906,0.1111
1.3227,0.095975,0.1111
1.3228,0.090866,0.1111


==> Data/L_shaped/cellgrading_Lshaped_p2.txt <==
r,h,ext
5.6352e-06,1.1051e-05,4.2194e-06
6.1294e-06,8.9477e-06,4.5262e-06
8.8175e-06,1.0236e-05,6.132e-06
1.3062e-05,9.8274e-06,8.5136e-06
1.5499e-05,1.7472e-05,9.8206e-06
1.7937e-05,1.343e-05,1.1095e-05
2.1157e-05,1.3979e-05,1.2735e-05
2.2856e-05,1.4289e-05,1.3583e-05
2.6293e-05,1.8998e-05,1.5269e-05
2.7632e-05,1.9398e-05,1.5915e-05
2.9679e-05,1.4128e-05,1.6894e-05
3.1635e-05,1.748e-05,1.7819e-05
3.4422e-05,2.0256e-05,1.912e-05
3.9708e-05,1.9441e-05,2.1542e-05
3.9939e-05,2.4316e-05,2.1647e-05
4.0542e-05,2.124e-05,2.192e-05
4.7877e-05,3.1421e-05,2.5185e-05
5.203e-05,2.9659e-05,2.6996e-05
5.2911e-05,2.6493e-05,2.7377e-05
5.3557e-05,2.331e-05,2.7656e-05
6.0212e-05,2.1758e-05,3.0498e-05
6.1155e-05,2.6845e-05,3.0896e-05
6.415e-05,2.9976e-05,3.2155e-05
6.8316e-05,3.5934e-05,3.3889e-05
6.945e-05,2.9451e-05,3.4358e-05
6.9709e-05,3.5277e-05,3.4465e-05
7.5276e-05,3.6771e-05,3.6748e-05
7.6168e-05,3.0757e-05,3.7112e-05
7.8593e-05,3.9894e-05,3.8096e-05
8.3302e-05,3.6613e-05,3.9992e-05
0.00010405,4.7369e-05,4.8152e-05
0.0001074,4.319e-05,4.9443e-05
0.00011005,4.2943e-05,5.046e-05
0.00011012,5.4054e-05,5.0488e-05
0.0001156,5.2312e-05,5.2577e-05
0.00011725,5.0729e-05,5.3201e-05
0.00012097,6.5875e-05,5.4607e-05
0.00012724,5.9074e-05,5.6963e-05
0.00013019,5.8242e-05,5.8063e-05
0.00013849,5.7279e-05,6.1139e-05
0.00014397,6.0544e-05,6.315e-05
0.00014437,5.9017e-05,6.3297e-05
0.00014534,5.2663e-05,6.3654e-05
0.00015795,7.0615e-05,6.8234e-05
0.00017143,7.1986e-05,7.3062e-05
0.00017951,7.6427e-05,7.5926e-05
0.0001899,6.6588e-05,7.9579e-05
0.00019057,8.6709e-05,7.9812e-05
0.00019614,8.5298e-05,8.1754e-05
0.00021239,7.9021e-05,8.7375e-05
0.00023115,9.575e-05,9.3772e-05
0.00023388,8.0662e-05,9.4695e-05
0.00023566,9.2797e-05,9.5299e-05
0.00023721,9.0266e-05,9.5821e-05
0.00023738,8.1785e-05,9.5878e-05
0.0002424,9.2631e-05,9.7569e-05
0.00025013,0.00010286,0.00010016
0.00025794,0.00010782,0.00010276
0.00026256,9.3433e-05,0.0001043
0.00027147,9.1831e-05,0.00010725
0.00029125,0.00011971,0.00011373
0.00030008,0.00011331,0.0001166
0.00031309,0.00012184,0.00012081
0.00032148,0.0001277,0.00012351
0.00032366,0.00011614,0.00012421
0.00035038,0.00013342,0.00013271
0.00035296,0.00012375,0.00013353
0.00036176,0.00012913,0.0001363
0.00038642,0.00014009,0.00014402
0.00039127,0.00015533,0.00014553
0.00039361,0.00011053,0.00014625
0.00042637,0.00014205,0.00015635
0.00042793,0.00015815,0.00015683
0.00043894,0.00018013,0.00016019
0.00044521,0.00012471,0.0001621
0.00044764,0.00016307,0.00016284
0.00045845,0.00015792,0.00016611
0.00048273,0.00015866,0.00017343
0.00048379,0.00018035,0.00017374
0.00048621,0.00015726,0.00017447
0.0004988,0.00017029,0.00017823
0.00050634,0.00019038,0.00018048
0.00054986,0.0001584,0.00019335
0.0005727,0.00015317,0.00020003
0.00057305,0.00022983,0.00020013
0.00058205,0.00020348,0.00020275
0.00060802,0.00017564,0.00021028
0.00060921,0.00018458,0.00021062
0.00063119,0.00021453,0.00021695
0.00063282,0.00021454,0.00021741
0.00063484,0.00020692,0.00021799
0.00066021,0.00021301,0.00022524
0.00066624,0.00018382,0.00022696
0.00066912,0.00018431,0.00022778
0.0007174,0.00023351,0.00024142
0.00074101,0.0002379,0.00024804
0.00074342,0.00022943,0.00024871
0.00077764,0.00023791,0.00025824
0.00077865,0.00021471,0.00025852
0.00080916,0.00026768,0.00026695
0.00082009,0.00023084,0.00026996
0.00082215,0.00028998,0.00027052
0.00083212,0.00028325,0.00027326
0.00084249,0.00029247,0.0002761
0.00084887,0.00029938,0.00027784
0.00085233,0.00025319,0.00027879
0.0008855,0.00029248,0.00028782
0.00098569,0.00027416,0.00031477
0.0009926,0.00027392,0.00031661
0.001,0.00032208,0.00031859
0.0010034,0.0002721,0.00031949
0.0010188,0.00029483,0.00032358
0.001035,0.00026065,0.00032786
0.0010784,0.00034639,0.0003393
0.0010937,0.00036025,0.00034331
0.0011021,0.0003234,0.00034552
0.0011429,0.00041241,0.00035617
0.001151,0.00033231,0.00035828
0.0011662,0.00036597,0.00036223
0.0011876,0.00036967,0.00036776
0.0011944,0.00036759,0.00036951
0.001219,0.00040168,0.00037588
0.0012321,0.00032811,0.00037924
0.0012522,0.00032609,0.00038438
0.0012613,0.00030627,0.00038672
0.0013088,0.00040055,0.00039886
0.0013365,0.00039371,0.00040589
0.0013701,0.00041144,0.00041437
0.0014366,0.00039493,0.00043111
0.0014799,0.00042163,0.00044192
0.0014879,0.00044995,0.00044394
0.0015102,0.00045869,0.00044947
0.0015246,0.00046047,0.00045306
0.0015543,0.00046703,0.0004604
0.001576,0.00044313,0.00046578
0.001591,0.0004,0.00046948
0.0016109,0.00047409,0.00047437
0.0016226,0.00037792,0.00047725
0.0017142,0.00043387,0.00049965
0.0017181,0.00047917,0.00050058
0.0017201,0.00048425,0.00050107
0.0017491,0.00052125,0.00050813
0.0017912,0.00054175,0.00051831
0.0017984,0.00055274,0.00052006
0.0018384,0.00047072,0.0005297
0.0018765,0.00065824,0.00053883
0.0018848,0.00055445,0.00054083
0.0018882,0.00049344,0.00054166
0.0019994,0.0006563,0.00056817
0.0020464,0.00055302,0.00057929
0.002047,0.00050888,0.00057942
0.0021172,0.00063514,0.00059597
0.0021515,0.00065613,0.00060402
0.0022092,0.00062085,0.00061752
0.0022233,0.00055082,0.00062081
0.002325,0.00078294,0.00064444
0.00233,0.00064354,0.0006456
0.0023533,0.00057271,0.00065098
0.0024146,0.00070096,0.00066511
0.0024484,0.00070832,0.00067288
0.0025259,0.00065578,0.00069061
0.0025705,0.00069895,0.00070077
0.0025909,0.0007171,0.00070543
0.0026357,0.00082327,0.00071558
0.0026651,0.00083102,0.00072224
0.0026667,0.00066572,0.00072262
0.002701,0.00075955,0.00073037
0.0027603,0.00080806,0.00074373
0.0027867,0.00068552,0.00074966
0.0028226,0.00079985,0.00075772
0.0028652,0.00091087,0.00076725
0.0028812,0.00086047,0.00077083
0.0029943,0.00072644,0.00079601
0.0030523,0.00082164,0.00080887
0.0030628,0.00093312,0.00081119
0.0031415,0.00076294,0.00082857
0.0032319,0.00070348,0.00084841
0.0032747,0.00082502,0.0008578
0.0034217,0.00091623,0.00088982
0.0034232,0.00094148,0.00089015
0.0035083,0.00095872,0.00090858
0.0035347,0.00090648,0.00091429
0.0035649,0.00095319,0.00092081
0.00357,0.00085771,0.00092191
0.0035915,0.00081956,0.00092654
0.0036474,0.0010838,0.00093858
0.0037407,0.00093017,0.00095857
0.0037854,0.00082546,0.00096814
0.0038314,0.00088688,0.00097795
0.0039168,0.0011264,0.0009961
0.0039431,0.0011813,0.0010017
0.0040203,0.0011859,0.001018
0.004056,0.00094209,0.0010256
0.0041999,0.0010077,0.0010559
0.0042684,0.0012517,0.0010702
0.004314,0.00093604,0.0010798
0.0043914,0.0010553,0.0010959
0.0044179,0.0011528,0.0011015
0.0044312,0.0010032,0.0011042
0.0044579,0.0011996,0.0011098
0.0045044,0.0012165,0.0011194
0.0045244,0.0010817,0.0011236
0.0045858,0.0010377,0.0011363
0.0047327,0.0010208,0.0011666
0.004737,0.0012354,0.0011675
0.0047422,0.0012781,0.0011686
0.0049783,0.001361,0.0012169
0.0050068,0.0010803,0.0012228
0.0050404,0.0011486,0.0012296
0.0050841,0.0012067,0.0012385
0.0051772,0.0011362,0.0012574
0.0053073,0.0012155,0.0012838
0.0053415,0.001358,0.0012907
0.0054167,0.0012608,0.0013058
0.0054702,0.0011373,0.0013166
0.0055115,0.0013296,0.0013249
0.0055803,0.0013571,0.0013387
0.0056255,0.0014094,0.0013477
0.0057246,0.0013784,0.0013675
0.0057297,0.0014443,0.0013685
0.0057756,0.0013763,0.0013777
0.005972,0.001587,0.0014167
0.0060298,0.0013708,0.0014281
0.0060494,0.0013433,0.001432
0.0061411,0.0013644,0.0014501
0.006153,0.0014799,0.0014524
0.0062048,0.0016369,0.0014626
0.0064372,0.0015263,0.0015083
0.0065841,0.0014888,0.0015369
0.0066035,0.0013921,0.0015407
0.0066161,0.0014636,0.0015432
0.00679,0.0014635,0.001577
0.0067971,0.0015818,0.0015783
0.0069194,0.001604,0.001602
0.006938,0.0017425,0.0016056
0.007004,0.0015279,0.0016184
0.0070763,0.001617,0.0016323
0.0070956,0.0015906,0.001636
0.0070988,0.0013768,0.0016366
0.0071769,0.0016588,0.0016516
0.0072343,0.0014964,0.0016627
0.0072683,0.0015681,0.0016692
0.0074236,0.0016691,0.0016989
0.0075211,0.0017079,0.0017175
0.0075787,0.0017096,0.0017285
0.0075812,0.0014909,0.001729
0.0077624,0.0018329,0.0017634
0.007773,0.0016323,0.0017654
0.0078248,0.0016656,0.0017752
0.0078841,0.0018215,0.0017865
0.0080527,0.001794,0.0018183
0.0081277,0.0018594,0.0018324
0.0082603,0.0017962,0.0018574
0.0084663,0.0018558,0.001896
0.0086383,0.0017351,0.0019281
0.0086763,0.0021231,0.0019352
0.0086981,0.0017898,0.0019392
0.0088779,0.0018769,0.0019726
0.0090864,0.0016926,0.0020113
0.0091335,0.0018687,0.0020199
0.0092122,0.001684,0.0020345
0.0092561,0.0018199,0.0020426
0.0092978,0.0019872,0.0020503
0.0093197,0.0018988,0.0020543
0.0093487,0.0020835,0.0020596
0.0093552,0.0022911,0.0020608
0.0093659,0.0021663,0.0020628
0.0094684,0.0020015,0.0020816
0.0095244,0.0020821,0.0020919
0.0096238,0.0020697,0.0021101
0.0099762,0.0020757,0.0021744
0.010104,0.0020787,0.0021977
0.010137,0.0020801,0.0022036
0.010176,0.0029347,0.0022108
0.010234,0.002203,0.0022213
0.010234,0.0023248,0.0022213
0.010402,0.0023044,0.0022517
0.010451,0.0020101,0.0022604
0.01052,0.0022907,0.002273
0.010547,0.0022579,0.0022779
0.010567,0.0026521,0.0022815
0.010964,0.002281,0.0023527
0.011204,0.0027421,0.0023958
0.011213,0.0025157,0.0023973
0.011352,0.002468,0.0024221
0.012011,0.0028976,0.002539
0.012089,0.0024113,0.0025528
0.012097,0.0025513,0.0025541
0.012102,0.0029983,0.002555
0.01226,0.0030985,0.0025829
0.012334,0.0027399,0.0025958
0.01247,0.0024773,0.0026197
0.012516,0.0022384,0.0026279
0.012525,0.0029813,0.0026294
0.013156,0.003301,0.0027396
0.013323,0.0035492,0.0027685
0.013477,0.0029074,0.0027951
0.013621,0.0027612,0.0028202
0.013776,0.0024117,0.0028469
0.013832,0.0027751,0.0028566
0.013876,0.0025193,0.0028641
0.013892,0.0031235,0.0028669
0.013926,0.0033752,0.0028727
0.013939,0.0029566,0.002875
0.014061,0.002611,0.002896
0.014084,0.0036431,0.0029
0.014115,0.0033489,0.0029052
0.014185,0.003224,0.0029174
0.014605,0.0033586,0.0029893
0.014623,0.0031707,0.0029924
0.014811,0.0037097,0.0030244
0.014994,0.0032513,0.0030557
0.015181,0.0034892,0.0030873
0.015214,0.0029761,0.0030931
0.015398,0.0028945,0.0031241
0.015987,0.0038385,0.0032237
0.01633,0.0031162,0.0032814
0.016379,0.0035065,0.0032895
0.016564,0.0039018,0.0033205
0.016679,0.0034212,0.0033398
0.01674,0.0033821,0.00335
0.016956,0.0032466,0.003386
0.017281,0.003414,0.0034402
0.017301,0.0038327,0.0034435
0.017599,0.0036502,0.0034929
0.017661,0.0036623,0.0035032
0.017971,0.0036569,0.0035544
0.018172,0.0037946,0.0035875
0.018232,0.0039596,0.0035976
0.01825,0.0043792,0.0036005
0.018265,0.0035418,0.0036029
0.018425,0.0042073,0.0036292
0.018603,0.0033997,0.0036585
0.018658,0.0036538,0.0036675
0.019044,0.0037222,0.0037308
0.019313,0.0043502,0.0037748
0.019369,0.0037829,0.0037839
0.019459,0.0037048,0.0037985
0.019648,0.0039727,0.0038294
0.019972,0.0034392,0.003882
0.019995,0.0044446,0.0038857
0.020379,0.003575,0.003948
0.020393,0.0048321,0.0039503
0.020507,0.0036703,0.0039687
0.02061,0.0035995,0.0039852
0.020716,0.0035965,0.0040023
0.02079,0.0042368,0.0040143
0.021128,0.0050476,0.0040688
0.021312,0.0038051,0.0040983
0.021448,0.0040959,0.0041201
0.021528,0.0043116,0.004133
0.021771,0.0044041,0.0041718
0.022029,0.0045648,0.0042132
0.022322,0.0041611,0.0042598
0.022493,0.004454,0.0042871
0.023037,0.0044189,0.0043735
0.023596,0.0046734,0.0044619
0.023598,0.004737,0.0044623
0.023686,0.0043718,0.0044762
0.023721,0.0044781,0.0044816
0.023837,0.0047487,0.0045
0.023849,0.0044856,0.0045019
0.023879,0.0049137,0.0045066
0.023931,0.0038742,0.0045147
0.023956,0.0045926,0.0045187
0.024346,0.003804,0.0045801
0.024601,0.003965,0.00462
0.024882,0.0043754,0.0046642
0.024948,0.0047054,0.0046744
0.02511,0.0049616,0.0046997
0.025353,0.0055672,0.0047378
0.02582,0.0051138,0.0048105
0.026278,0.0045708,0.0048817
0.026351,0.0045556,0.0048929
0.02648,0.0050754,0.0049129
0.026483,0.0046209,0.0049134
0.026605,0.0056225,0.0049323
0.026899,0.0052825,0.0049777
0.027298,0.0050242,0.0050393
0.027369,0.0045153,0.0050503
0.027597,0.0046889,0.0050853
0.027705,0.0058574,0.005102
0.028086,0.0058181,0.0051606
0.028109,0.0055942,0.005164
0.028386,0.0050174,0.0052065
0.028593,0.0045975,0.0052382
0.028739,0.0052959,0.0052604
0.029334,0.005133,0.0053513
0.029362,0.0057958,0.0053555
0.029385,0.0054542,0.005359
0.029725,0.0050157,0.0054107
0.029826,0.0054259,0.0054262
0.030198,0.0051762,0.0054826
0.030473,0.005219,0.0055243
0.03063,0.0062436,0.0055479
0.030715,0.0057412,0.0055608
0.030933,0.0065782,0.0055937
0.030956,0.0054017,0.0055973
0.031402,0.0057613,0.0056645
0.031503,0.0047034,0.0056797
0.031597,0.0058259,0.0056939
0.031858,0.0052154,0.0057331
0.031994,0.0059218,0.0057535
0.032108,0.0063698,0.0057707
0.032141,0.0054264,0.0057756
0.032244,0.0055237,0.0057911
0.032421,0.0060141,0.0058176
0.033078,0.0059535,0.0059159
0.033173,0.0060254,0.0059301
0.033334,0.0050237,0.0059541
0.033693,0.0072249,0.0060075
0.03388,0.0064966,0.0060354
0.03459,0.0074161,0.0061408
0.034592,0.005462,0.0061412
0.035527,0.0052345,0.0062794
0.035588,0.0064799,0.0062884
0.036027,0.0062745,0.0063532
0.036173,0.0062199,0.0063746
0.036219,0.0056836,0.0063814
0.036313,0.0065654,0.0063952
0.036338,0.0066784,0.0063989
0.036721,0.0064632,0.0064551
0.037232,0.0055823,0.00653
0.037579,0.0065639,0.0065808
0.038166,0.006991,0.0066665
0.038328,0.0070263,0.0066901
0.038486,0.0073765,0.0067132
0.038521,0.0069504,0.0067183
0.038529,0.0057362,0.0067194
0.038676,0.0063702,0.0067409
0.038839,0.0070281,0.0067645
0.038889,0.0062492,0.0067718
0.038995,0.006951,0.0067872
0.039984,0.0056989,0.0069307
0.040282,0.0066268,0.0069739
0.040324,0.0080897,0.0069798
0.040426,0.0066665,0.0069945
0.040472,0.0060616,0.0070012
0.040536,0.0075301,0.0070105
0.040555,0.0077067,0.0070133
0.041067,0.0080385,0.0070871
0.041127,0.0061063,0.0070957
0.041628,0.0071741,0.0071678
0.041932,0.0090017,0.0072116
0.042046,0.0065147,0.0072279
0.042285,0.0071166,0.0072621
0.043044,0.0063916,0.0073708
0.043367,0.0070371,0.0074171
0.043613,0.0068753,0.0074522
0.044203,0.007145,0.0075362
0.044218,0.0082275,0.0075384
0.044343,0.0072151,0.0075562
0.044458,0.0076616,0.0075724
0.044756,0.007893,0.0076148
0.045093,0.0076599,0.0076626
0.045959,0.0072796,0.0077853
0.04604,0.0069912,0.0077968
0.046116,0.0063384,0.0078076
0.046119,0.0069329,0.007808
0.046134,0.0074227,0.0078101
0.046235,0.0078178,0.0078245
0.047094,0.0069817,0.0079456
0.04729,0.0078787,0.0079731
0.047724,0.0081622,0.0080343
0.048129,0.0096192,0.0080912
0.048499,0.0085645,0.0081431
0.048551,0.0077237,0.0081503
0.048954,0.0075597,0.0082068
0.048969,0.0082047,0.0082089
0.04929,0.0089131,0.0082538
0.049565,0.0075416,0.0082922
0.049705,0.0083629,0.0083117
0.049786,0.0083513,0.008323
0.049811,0.0072892,0.0083265
0.050185,0.0087203,0.0083788
0.05022,0.0093951,0.0083836
0.051101,0.0082954,0.0085062
0.052042,0.0079951,0.0086369
0.052418,0.0085749,0.0086889
0.052455,0.009612,0.008694
0.052593,0.0079051,0.0087131
0.052675,0.0089386,0.0087245
0.052875,0.0084719,0.0087522
0.052973,0.0084111,0.0087657
0.053027,0.0081822,0.0087732
0.053965,0.0092602,0.0089026
0.05428,0.0079265,0.0089458
0.054801,0.0084791,0.0090175
0.05502,0.0091706,0.0090476
0.05538,0.009986,0.0090971
0.055482,0.0098043,0.009111
0.055598,0.0098083,0.0091269
0.056046,0.010331,0.0091883
0.056303,0.0090967,0.0092235
0.056992,0.0088639,0.0093176
0.057407,0.0095902,0.0093743
0.057902,0.010173,0.0094417
0.057905,0.0091736,0.009442
0.058309,0.0088414,0.0094971
0.058311,0.0098042,0.0094973
0.058955,0.009399,0.0095848
0.05906,0.011656,0.009599
0.059269,0.0085057,0.0096274
0.059674,0.0097397,0.0096823
0.059733,0.0092728,0.0096903
0.060106,0.0089726,0.0097408
0.060791,0.0098056,0.0098334
0.061405,0.011491,0.0099163
0.061593,0.01009,0.0099416
0.062373,0.009953,0.010047
0.062705,0.010754,0.010091
0.0628,0.010771,0.010104
0.06309,0.0099994,0.010143
0.06318,0.010051,0.010155
0.063257,0.0095823,0.010165
0.063908,0.010609,0.010253
0.063963,0.0092109,0.01026
0.064655,0.011203,0.010353
0.065415,0.010053,0.010454
0.06658,0.010523,0.010609
0.067483,0.011066,0.010729
0.067786,0.011611,0.01077
0.068098,0.010597,0.010811
0.068161,0.010117,0.010819
0.068238,0.012557,0.01083
0.068642,0.011903,0.010883
0.069007,0.012301,0.010931
0.069076,0.010643,0.010941
0.06928,0.01202,0.010967
0.069474,0.01075,0.010993
0.069851,0.010235,0.011043
0.070353,0.011928,0.011109
0.070455,0.010908,0.011123
0.07098,0.011489,0.011192
0.071117,0.011141,0.01121
0.071489,0.012201,0.011259
0.072092,0.01087,0.011338
0.073097,0.011729,0.01147
0.073459,0.01286,0.011517
0.07347,0.012265,0.011519
0.073676,0.01163,0.011546
0.07371,0.013591,0.01155
0.073986,0.01176,0.011586
0.074202,0.011314,0.011614
0.074365,0.012549,0.011636
0.074651,0.011071,0.011673
0.074727,0.012353,0.011683
0.074974,0.011338,0.011715
0.077403,0.01203,0.012031
0.077734,0.010209,0.012074
0.078374,0.014219,0.012157
0.07862,0.013506,0.012189
0.079068,0.01353,0.012247
0.079694,0.013083,0.012328
0.079849,0.010982,0.012348
0.080534,0.012968,0.012436
0.080891,0.011628,0.012482
0.080995,0.012905,0.012496
0.08179,0.011243,0.012598
0.082268,0.01386,0.012659
0.082639,0.01197,0.012707
0.082659,0.013218,0.01271
0.083854,0.011446,0.012863
0.084458,0.013128,0.01294
0.085283,0.014439,0.013046
0.085333,0.01536,0.013052
0.085565,0.011772,0.013082
0.085957,0.014243,0.013132
0.086104,0.014908,0.013151
0.086378,0.009506,0.013185
0.086527,0.013375,0.013204
0.087401,0.013074,0.013316
0.08754,0.013138,0.013333
0.088386,0.013632,0.013441
0.088607,0.012523,0.013469
0.088609,0.015164,0.013469
0.089089,0.013839,0.01353
0.089116,0.013732,0.013534
0.089295,0.014801,0.013556
0.089917,0.013141,0.013635
0.090379,0.012483,0.013693
0.090701,0.012729,0.013734
0.090868,0.013464,0.013755
0.091692,0.013763,0.013859
0.09187,0.01161,0.013882
0.092694,0.012716,0.013986
0.092861,0.015061,0.014007
0.093049,0.013308,0.01403
0.094084,0.015933,0.014161
0.094189,0.01442,0.014174
0.095059,0.014761,0.014283
0.095897,0.015102,0.014388
0.097954,0.015028,0.014645
0.098207,0.014804,0.014677
0.098219,0.016644,0.014679
0.098454,0.013388,0.014708
0.099341,0.017652,0.014818
0.099411,0.015676,0.014827
0.10008,0.014186,0.014911
0.10063,0.01455,0.014979
0.10139,0.016695,0.015074
0.10175,0.016699,0.015117
0.10184,0.014289,0.015129
0.10188,0.018035,0.015134
0.10199,0.014018,0.015147
0.10307,0.014294,0.015282
0.10408,0.014776,0.015407
0.10428,0.013928,0.015431
0.10471,0.015901,0.015485
0.10501,0.013617,0.015521
0.10517,0.014653,0.015541
0.10544,0.016427,0.015574
0.10567,0.01705,0.015603
0.10639,0.017226,0.015691
0.10652,0.016434,0.015708
0.10658,0.01588,0.015714
0.10714,0.014769,0.015783
0.10819,0.0153,0.015913
0.10883,0.014882,0.015991
0.11056,0.017329,0.016203
0.11071,0.01462,0.016222
0.11174,0.017756,0.016348
0.11267,0.016874,0.016461
0.11275,0.018566,0.016471
0.11299,0.014799,0.0165
0.11322,0.017264,0.016528
0.11326,0.016623,0.016533
0.11341,0.014141,0.016552
0.11448,0.015338,0.016682
0.1145,0.019398,0.016684
0.11491,0.016688,0.016734
0.11526,0.017045,0.016776
0.1161,0.017633,0.016878
0.11661,0.015573,0.01694
0.11672,0.018453,0.016954
0.1171,0.016708,0.017
0.11766,0.019767,0.017067
0.11784,0.017195,0.01709
0.12003,0.01668,0.017354
0.12019,0.017223,0.017374
0.12152,0.01802,0.017534
0.12254,0.015445,0.017657
0.12258,0.016108,0.017661
0.12273,0.018505,0.017679
0.12538,0.016985,0.017998
0.12568,0.018255,0.018034
0.12649,0.0187,0.01813
0.12694,0.019662,0.018185
0.12703,0.020645,0.018195
0.12713,0.016825,0.018207
0.12762,0.018982,0.018266
0.1277,0.018471,0.018276
0.12838,0.017903,0.018356
0.12877,0.018803,0.018403
0.12893,0.016694,0.018422
0.12995,0.020526,0.018544
0.13014,0.019651,0.018566
0.13014,0.018576,0.018567
0.13133,0.01541,0.018708
0.13152,0.020774,0.01873
0.13157,0.020016,0.018736
0.1325,0.020105,0.018847
0.1327,0.023388,0.018871
0.1332,0.017036,0.01893
0.13332,0.018709,0.018945
0.13371,0.017802,0.01899
0.13406,0.021411,0.019032
0.13622,0.019531,0.019288
0.13665,0.019224,0.019339
0.1367,0.019024,0.019345
0.13907,0.020371,0.019624
0.13952,0.02128,0.019678
0.13976,0.017743,0.019706
0.14059,0.017483,0.019803
0.14085,0.020394,0.019834
0.14087,0.018938,0.019837
0.14096,0.021294,0.019847
0.14153,0.018296,0.019914
0.14288,0.021086,0.020072
0.14343,0.019487,0.020137
0.14349,0.021287,0.020144
0.14562,0.021235,0.020393
0.14638,0.0214,0.020482
0.14701,0.02055,0.020555
0.14764,0.022446,0.020629
0.14812,0.022643,0.020685
0.14917,0.021779,0.020808
0.14932,0.022426,0.020825
0.14946,0.019068,0.020841
0.15004,0.02261,0.020909
0.15037,0.018441,0.020947
0.15043,0.018214,0.020954
0.15044,0.021333,0.020955
0.15048,0.019752,0.02096
0.15228,0.017843,0.021169
0.15349,0.018577,0.021309
0.15354,0.022167,0.021316
0.15662,0.025177,0.021672
0.15725,0.022966,0.021744
0.15805,0.017289,0.021837
0.15806,0.026563,0.021838
0.15818,0.024841,0.021852
0.15931,0.024387,0.021981
0.16011,0.021024,0.022074
0.16161,0.023135,0.022247
0.16217,0.023492,0.022311
0.16226,0.025022,0.022322
0.16369,0.024596,0.022486
0.16495,0.025614,0.02263
0.16557,0.02282,0.022701
0.16577,0.025311,0.022724
0.16578,0.021133,0.022725
0.16578,0.021721,0.022726
0.16598,0.018901,0.022748
0.166,0.026997,0.022751
0.16689,0.021821,0.022852
0.16727,0.024772,0.022896
0.16801,0.021121,0.02298
0.16837,0.023677,0.023021
0.16985,0.027562,0.02319
0.17155,0.023514,0.023384
0.17172,0.0245,0.023403
0.17208,0.025193,0.023443
0.17358,0.020949,0.023615
0.17559,0.027888,0.023843
0.17565,0.025706,0.02385
0.17565,0.02638,0.02385
0.17566,0.025448,0.023851
0.17647,0.025143,0.023943
0.1768,0.023294,0.02398
0.17768,0.021649,0.024079
0.17768,0.020546,0.024079
0.17798,0.021115,0.024113
0.17817,0.023777,0.024135
0.17876,0.023007,0.024201
0.18001,0.026122,0.024343
0.18066,0.022831,0.024416
0.18094,0.025934,0.024447
0.18401,0.024293,0.024793
0.1843,0.025446,0.024827
0.18624,0.027584,0.025045
0.18724,0.027039,0.025157
0.18781,0.025348,0.02522
0.18931,0.028575,0.025388
0.19006,0.024642,0.025472
0.19098,0.025873,0.025575
0.1914,0.022911,0.025622
0.19213,0.024577,0.025704
0.19306,0.025176,0.025808
0.19378,0.029478,0.025888
0.19506,0.022649,0.02603
0.19528,0.027307,0.026055
0.19663,0.031019,0.026205
0.19664,0.031808,0.026206
0.19702,0.028561,0.026248
0.19789,0.026306,0.026346
0.19898,0.027104,0.026467
0.19961,0.027619,0.026537
0.19973,0.023913,0.02655
0.20111,0.024088,0.026703
0.20124,0.027662,0.026718
0.20275,0.025615,0.026885
0.20313,0.029129,0.026927
0.20366,0.030212,0.026985
0.20504,0.027385,0.027138
0.20705,0.023823,0.02736
0.20838,0.026316,0.027507
0.20875,0.031115,0.027547
0.20881,0.02851,0.027554
0.20908,0.027898,0.027583
0.20922,0.025581,0.027599
0.20958,0.026411,0.027639
0.20969,0.027875,0.02765
0.21059,0.024652,0.02775
0.21098,0.033741,0.027793
0.21174,0.03315,0.027877
0.21189,0.028779,0.027893
0.21199,0.031702,0.027904
0.21369,0.029541,0.02809
0.21377,0.031751,0.0281
0.21446,0.030513,0.028175
0.21571,0.030501,0.028312
0.21753,0.031526,0.028512
0.2208,0.029688,0.028869
0.2231,0.026845,0.02912
0.22496,0.026704,0.029322
0.22549,0.027431,0.02938
0.22557,0.030285,0.029389
0.22604,0.032442,0.02944
0.22619,0.028014,0.029456
0.2269,0.025971,0.029534
0.22764,0.030898,0.029614
0.23045,0.030725,0.029919
0.23069,0.02759,0.029944
0.2308,0.02667,0.029957
0.23145,0.032044,0.030027
0.2324,0.03295,0.03013
0.23313,0.030672,0.030209
0.23424,0.026911,0.030329
0.235,0.028798,0.030411
0.23503,0.03044,0.030414
0.23604,0.028444,0.030524
0.23667,0.033069,0.030591
0.23684,0.034813,0.03061
0.2378,0.028984,0.030714
0.23902,0.032222,0.030845
0.2391,0.035601,0.030853
0.241,0.03572,0.031058
0.24324,0.027522,0.0313
0.24458,0.030003,0.031443
0.24481,0.030148,0.031468
0.24621,0.035533,0.031617
0.24751,0.035047,0.031758
0.24774,0.02891,0.031782
0.24873,0.032466,0.031888
0.24891,0.027424,0.031908
0.24961,0.032367,0.031982
0.24988,0.033274,0.032011
0.25001,0.030848,0.032025
0.25026,0.035814,0.032052
0.2514,0.03021,0.032174
0.25166,0.035514,0.032201
0.25175,0.032465,0.032211
0.25373,0.029295,0.032422
0.25389,0.030008,0.032439
0.25406,0.035871,0.032458
0.2544,0.030079,0.032493
0.25461,0.039761,0.032517
0.25863,0.034666,0.032944
0.26005,0.035992,0.033096
0.26018,0.02989,0.033109
0.26139,0.030406,0.033238
0.262,0.03078,0.033302
0.26289,0.032567,0.033396
0.26387,0.029025,0.033501
0.26428,0.029342,0.033544
0.26592,0.031167,0.033718
0.2661,0.033638,0.033737
0.26615,0.030136,0.033742
0.2671,0.033401,0.033843
0.27032,0.034382,0.034183
0.27047,0.029009,0.034198
0.27063,0.040375,0.034216
0.27072,0.032946,0.034225
0.27352,0.035835,0.034521
0.27384,0.033703,0.034555
0.27625,0.035888,0.034808
0.27701,0.031861,0.034888
0.2776,0.037455,0.034951
0.27776,0.03002,0.034966
0.27944,0.032116,0.035143
0.27984,0.031065,0.035185
0.28075,0.03381,0.035281
0.28121,0.037789,0.035329
0.28319,0.03171,0.035537
0.28635,0.039613,0.035867
0.2868,0.033733,0.035914
0.28694,0.037317,0.03593
0.28724,0.039612,0.035961
0.28782,0.032798,0.036022
0.2897,0.035334,0.036218
0.28986,0.041198,0.036235
0.29009,0.040516,0.036258
0.29039,0.034027,0.036289
0.29338,0.038847,0.036601
0.29376,0.032359,0.036641
0.29432,0.035176,0.036699
0.29571,0.034886,0.036844
0.296,0.033655,0.036874
0.29703,0.035858,0.036981
0.29832,0.033735,0.037115
0.30009,0.033699,0.037299
0.30034,0.033864,0.037325
0.30134,0.039426,0.037429
0.30328,0.03335,0.03763
0.3042,0.036047,0.037725
0.30446,0.035584,0.037752
0.30461,0.040913,0.037767
0.30469,0.030778,0.037776
0.30496,0.038007,0.037804
0.30602,0.038932,0.037913
0.30759,0.036373,0.038076
0.30779,0.041521,0.038097
0.30789,0.033576,0.038107
0.3086,0.033967,0.03818
0.31037,0.041803,0.038362
0.31042,0.03496,0.038368
0.31226,0.044015,0.038558
0.31239,0.03416,0.038571
0.31261,0.040862,0.038594
0.31283,0.034151,0.038616
0.31419,0.036782,0.038757
0.31539,0.030231,0.038881
0.31542,0.037062,0.038884
0.31638,0.035208,0.038982
0.32003,0.042803,0.039357
0.32142,0.032457,0.0395
0.32434,0.035439,0.039799
0.32471,0.036879,0.039837
0.32655,0.042336,0.040026
0.32726,0.044107,0.040099
0.32754,0.04156,0.040128
0.32797,0.045255,0.040171
0.32851,0.034973,0.040226
0.32883,0.035252,0.040259
0.32989,0.034353,0.040367
0.33042,0.04196,0.040422
0.33099,0.037522,0.04048
0.33325,0.03889,0.04071
0.33326,0.045634,0.040712
0.33422,0.038243,0.040809
0.33688,0.047396,0.04108
0.33709,0.03897,0.041101
0.34043,0.044132,0.041441
0.34099,0.039423,0.041498
0.3427,0.039878,0.041672
0.3433,0.035569,0.041733
0.34542,0.044173,0.041948
0.34736,0.033023,0.042145
0.34821,0.034981,0.042231
0.3487,0.038265,0.04228
0.34895,0.043472,0.042306
0.34913,0.044161,0.042324
0.35005,0.036079,0.042417
0.35009,0.040148,0.042421
0.3501,0.038183,0.042422
0.35056,0.040447,0.042469
0.35477,0.040282,0.042894
0.35565,0.039328,0.042983
0.3572,0.042365,0.043139
0.35911,0.039196,0.043332
0.35975,0.037788,0.043397
0.36013,0.052265,0.043434
0.36098,0.034578,0.04352
0.3611,0.040149,0.043532
0.3637,0.042791,0.043794
0.36413,0.038259,0.043837
0.36414,0.040256,0.043838
0.36434,0.036883,0.043859
0.36507,0.043768,0.043931
0.3655,0.039161,0.043974
0.36709,0.050881,0.044135
0.3676,0.046778,0.044185
0.36888,0.047617,0.044314
0.37102,0.042233,0.044529
0.37162,0.041488,0.044589
0.37175,0.050084,0.044601
0.37178,0.037127,0.044605
0.37199,0.043317,0.044626
0.37336,0.055024,0.044763
0.37419,0.041714,0.044846
0.37478,0.044038,0.044905
0.37615,0.045789,0.045042
0.37675,0.04474,0.045102
0.37769,0.041305,0.045196
0.3784,0.053027,0.045267
0.37942,0.048727,0.045369
0.38225,0.052362,0.045651
0.38283,0.047378,0.045709
0.38313,0.038711,0.045739
0.38628,0.037124,0.046052
0.38702,0.046565,0.046126
0.38762,0.039499,0.046186
0.38969,0.040077,0.046392
0.38991,0.036658,0.046414
0.39112,0.041413,0.046534
0.39255,0.041073,0.046676
0.39451,0.051183,0.04687
0.39939,0.045575,0.047354
0.40446,0.047541,0.047855
0.40602,0.038107,0.048009
0.40646,0.042272,0.048053
0.40743,0.041065,0.048149
0.40782,0.048442,0.048187
0.40787,0.042575,0.048192
0.40853,0.054591,0.048258
0.40883,0.050241,0.048287
0.40907,0.050652,0.048311
0.41269,0.052376,0.048667
0.41459,0.042014,0.048854
0.41518,0.044616,0.048912
0.41576,0.041861,0.048969
0.41585,0.045857,0.048978
0.41753,0.04287,0.049144
0.41924,0.0481,0.049311
0.41982,0.054205,0.049368
0.42062,0.056961,0.049446
0.42106,0.059656,0.04949
0.42285,0.0429,0.049665
0.42316,0.065172,0.049696
0.42473,0.044846,0.04985
0.42608,0.041587,0.049982
0.42657,0.055105,0.050031
0.42768,0.044633,0.050139
0.42809,0.041644,0.050179
0.42927,0.067634,0.050295
0.43051,0.043433,0.050416
0.43084,0.04859,0.050448
0.43218,0.051689,0.050579
0.43362,0.052848,0.05072
0.43458,0.048546,0.050813
0.43506,0.053881,0.05086
0.43709,0.05933,0.051059
0.43714,0.053607,0.051063
0.43751,0.047701,0.0511
0.44214,0.055334,0.051551
0.44247,0.053587,0.051583
0.44313,0.04531,0.051647
0.44383,0.056022,0.051715
0.44467,0.052345,0.051797
0.44629,0.044635,0.051954
0.44741,0.047362,0.052063
0.44786,0.046187,0.052107
0.44875,0.043367,0.052193
0.44974,0.041957,0.05229
0.44984,0.057993,0.052299
0.44985,0.052684,0.0523
0.45023,0.057104,0.052337
0.45221,0.047393,0.052529
0.45551,0.051551,0.052849
0.4557,0.053701,0.052867
0.46316,0.05591,0.053589
0.46587,0.055046,0.053851
0.46738,0.066716,0.053996
0.46961,0.046375,0.054211
0.47046,0.068345,0.054293
0.47099,0.057701,0.054344
0.47517,0.054641,0.054747
0.47588,0.051888,0.054815
0.47607,0.049166,0.054834
0.47636,0.053408,0.054861
0.47941,0.047002,0.055155
0.48213,0.057721,0.055415
0.48353,0.053594,0.05555
0.48612,0.065902,0.055799
0.48622,0.059759,0.055808
0.48667,0.059603,0.055851
0.48705,0.051776,0.055888
0.48717,0.058575,0.055899
0.49009,0.051229,0.056178
0.4902,0.058311,0.056189
0.49036,0.068894,0.056204
0.49216,0.048802,0.056376
0.49371,0.055088,0.056525
0.49407,0.059423,0.05656
0.49743,0.053392,0.05688
0.49991,0.061228,0.057117
0.49991,0.058782,0.057117
0.50189,0.060962,0.057305
0.50339,0.066348,0.057448
0.50554,0.050133,0.057654
0.5072,0.061065,0.057811
0.50863,0.062955,0.057948
0.50882,0.051388,0.057965
0.50991,0.061028,0.058069
0.51147,0.061207,0.058217
0.51592,0.05916,0.058641
0.51696,0.05638,0.058739
0.51771,0.058723,0.05881
0.51799,0.067728,0.058837
0.51806,0.065475,0.058844
0.51823,0.050878,0.05886
0.51969,0.053968,0.058998
0.51992,0.057021,0.05902
0.5248,0.068748,0.059481
0.52675,0.059153,0.059666
0.52692,0.056218,0.059683
0.52724,0.072732,0.059713
0.52789,0.05895,0.059774
0.52929,0.060231,0.059907
0.52938,0.068872,0.059915
0.53016,0.069296,0.059989
0.53213,0.068654,0.060175
0.5328,0.057317,0.060238
0.54023,0.058899,0.060938
0.546,0.063706,0.061482
0.54793,0.062803,0.061663
0.54956,0.07749,0.061816
0.55117,0.063549,0.061968
0.55188,0.076008,0.062034
0.55218,0.055569,0.062062
0.55252,0.05588,0.062094
0.55495,0.067534,0.062322
0.55508,0.056759,0.062334
0.55866,0.056418,0.06267
0.55893,0.057414,0.062695
0.56095,0.070071,0.062884
0.56146,0.072894,0.062932
0.56276,0.06014,0.063053
0.56456,0.064477,0.063222
0.56527,0.075408,0.063288
0.56553,0.069679,0.063313
0.56706,0.06558,0.063455
0.56901,0.053952,0.063638
0.56947,0.05799,0.063681
0.56955,0.067874,0.063688
0.56977,0.059577,0.063709
0.57334,0.062331,0.064042
0.57441,0.053803,0.064141
0.58001,0.072674,0.064663
0.58166,0.062463,0.064816
0.58439,0.06965,0.06507
0.58501,0.066146,0.065129
0.58787,0.07576,0.065394
0.58852,0.065273,0.065455
0.59042,0.060464,0.065631
0.59075,0.064065,0.065662
0.59504,0.059163,0.066059
0.59534,0.073204,0.066087
0.59676,0.055593,0.066219
0.59808,0.076524,0.066341
0.60144,0.080582,0.066652
0.60167,0.058325,0.066674
0.60703,0.058324,0.067169
0.60714,0.061207,0.067179
0.60884,0.071724,0.067336
0.61008,0.067199,0.06745
0.6142,0.069948,0.067831
0.61556,0.08426,0.067957
0.61757,0.072843,0.068142
0.61828,0.077634,0.068207
0.62177,0.078961,0.068528
0.62201,0.07968,0.06855
0.62469,0.068162,0.068797
0.62532,0.077213,0.068855
0.62561,0.057268,0.068882
0.62618,0.071022,0.068933
0.62822,0.076401,0.069122
0.62975,0.083037,0.069262
0.62983,0.082514,0.069269
0.63447,0.076713,0.069695
0.63505,0.070311,0.069749
0.63849,0.073641,0.070063
0.64001,0.081499,0.070203
0.64054,0.069134,0.070251
0.64074,0.064111,0.070269
0.64366,0.08801,0.070537
0.64453,0.066922,0.070617
0.64717,0.061531,0.070858
0.6529,0.081203,0.071381
0.65315,0.067187,0.071404
0.6556,0.089946,0.071628
0.65589,0.070903,0.071654
0.65743,0.069764,0.071795
0.65779,0.08124,0.071827
0.65909,0.071892,0.071946
0.66228,0.081804,0.072237
0.66438,0.089826,0.072428
0.66579,0.087709,0.072557
0.66718,0.082136,0.072683
0.66966,0.063663,0.072908
0.66981,0.076307,0.072922
0.6703,0.075697,0.072966
0.67323,0.074199,0.073233
0.67326,0.082269,0.073236
0.67551,0.076965,0.07344
0.6763,0.065466,0.073512
0.68344,0.074589,0.074159
0.68423,0.061833,0.074231
0.68826,0.0896,0.074595
0.6888,0.068177,0.074644
0.68981,0.075694,0.074735
0.6915,0.087189,0.074889
0.69321,0.07714,0.075043
0.69817,0.081962,0.075491
0.6997,0.066947,0.075629
0.7014,0.072156,0.075783
0.70156,0.083034,0.075797
0.70204,0.083753,0.07584
0.70266,0.060487,0.075896
0.70899,0.076566,0.076466
0.70945,0.096554,0.076509
0.71185,0.081884,0.076724
0.71227,0.076279,0.076762
0.71562,0.077051,0.077063
0.71857,0.077156,0.077329
0.72451,0.077901,0.077862
0.72619,0.099676,0.078012
0.7271,0.079433,0.078094
0.72821,0.084799,0.078194
0.72883,0.079702,0.078249
0.73365,0.094962,0.078682
0.73533,0.095324,0.078832
0.73643,0.0661,0.07893
0.73967,0.07529,0.07922
0.74092,0.075725,0.079332
0.74212,0.083148,0.079439
0.74261,0.07131,0.079483
0.74679,0.081445,0.079856
0.75086,0.085003,0.080219
0.75144,0.070001,0.080271
0.75348,0.061521,0.080453
0.754,0.081516,0.080499
0.75501,0.093363,0.080589
0.75583,0.099243,0.080663
0.75858,0.079039,0.080907
0.76007,0.084355,0.08104
0.76083,0.081543,0.081108
0.76244,0.077244,0.081251
0.76313,0.079583,0.081312
0.76514,0.097059,0.081491
0.76861,0.075935,0.0818
0.76907,0.081198,0.081841
0.77047,0.090595,0.081965
0.77106,0.073603,0.082018
0.77162,0.079417,0.082067
0.77729,0.079423,0.082571
0.78146,0.08322,0.08294
0.78244,0.082653,0.083027
0.7839,0.083633,0.083157
0.7869,0.080689,0.083422
0.78711,0.096789,0.08344
0.79109,0.091831,0.083793
0.79252,0.095178,0.083919
0.79409,0.084705,0.084058
0.79599,0.078347,0.084225
0.79643,0.089514,0.084265
0.79831,0.080353,0.08443
0.79898,0.087925,0.08449
0.79912,0.086315,0.084503
0.7998,0.10526,0.084562
0.80928,0.092931,0.085399
0.81317,0.083963,0.085741
0.81587,0.11417,0.085978
0.81695,0.11607,0.086074
0.81855,0.09209,0.086214
0.81956,0.093494,0.086304
0.82148,0.084281,0.086472
0.82187,0.10856,0.086506
0.82196,0.078879,0.086514
0.82601,0.086663,0.08687
0.82648,0.083465,0.086911
0.82798,0.085655,0.087043
0.8324,0.084167,0.087431
0.83557,0.10353,0.087709
0.83725,0.089402,0.087856
0.84017,0.10561,0.088111
0.84301,0.090038,0.08836
0.84413,0.093976,0.088458
0.84457,0.085793,0.088497
0.84547,0.080897,0.088576
0.84659,0.077009,0.088674
0.8466,0.069936,0.088675
0.84922,0.094093,0.088904
0.85074,0.082584,0.089036
0.85678,0.084361,0.089564
0.85864,0.089128,0.089726
0.86245,0.10185,0.090058
0.86428,0.085912,0.090218
0.86503,0.086309,0.090284
0.86596,0.085763,0.090365
0.87081,0.090951,0.090787
0.87144,0.10027,0.090841
0.87153,0.079463,0.09085
0.87399,0.093618,0.091064
0.87935,0.089669,0.09153
0.88093,0.088631,0.091667
0.88353,0.095041,0.091893
0.88605,0.10956,0.092112
0.88769,0.088759,0.092254
0.90206,0.092419,0.0935
0.90432,0.10407,0.093695
0.90624,0.10246,0.093861
0.90755,0.091524,0.093974
0.90842,0.11466,0.094049
0.91052,0.10024,0.094231
0.91057,0.10185,0.094235
0.91216,0.11117,0.094373
0.91284,0.12019,0.094431
0.91315,0.10884,0.094458
0.914,0.087752,0.094532
0.91465,0.10709,0.094588
0.92028,0.089675,0.095074
0.92422,0.085943,0.095413
0.92511,0.093948,0.09549
0.92552,0.091903,0.095526
0.9302,0.092376,0.095929
0.93044,0.10508,0.095949
0.93121,0.087848,0.096015
0.9316,0.1095,0.096049
0.93533,0.090773,0.09637
0.93704,0.091856,0.096517
0.93827,0.097907,0.096623
0.93889,0.086506,0.096677
0.94408,0.11447,0.097123
0.94501,0.11385,0.097202
0.95444,0.086366,0.098011
0.95454,0.091184,0.09802
0.95514,0.096956,0.098072
0.95614,0.097552,0.098157
0.95752,0.08875,0.098275
0.95843,0.09934,0.098353
0.95944,0.095361,0.09844
0.95987,0.10176,0.098477
0.96103,0.087637,0.098577
0.96164,0.11011,0.098628
0.96259,0.10243,0.09871
0.96942,0.10433,0.099295
0.96976,0.096269,0.099323
0.97323,0.097335,0.09962
0.9751,0.087525,0.09978
0.97805,0.093304,0.10003
0.98025,0.086405,0.10022
0.98082,0.10573,0.10027
0.98193,0.087603,0.10036
0.98777,0.085894,0.10086
0.99,0.10358,0.10105
0.99321,0.10854,0.10133
1.0012,0.10688,0.102
1.0014,0.094085,0.10202
1.0032,0.089729,0.10218
1.0049,0.11644,0.10232
1.0077,0.091543,0.10256
1.009,0.10434,0.10267
1.0135,0.095117,0.10305
1.0135,0.11917,0.10305
1.0136,0.10551,0.10306
1.0148,0.11333,0.10316
1.0161,0.11081,0.10327
1.0178,0.10061,0.10342
1.0186,0.099652,0.10348
1.0205,0.10746,0.10364
1.021,0.10791,0.10368
1.0252,0.12921,0.10404
1.0272,0.10891,0.10421
1.0327,0.11016,0.10468
1.0418,0.10873,0.10545
1.0551,0.097324,0.10657
1.0594,0.12164,0.10693
1.0622,0.10759,0.10717
1.0631,0.10967,0.10725
1.0646,0.10219,0.10737
1.0695,0.094517,0.10779
1.0782,0.101,0.10852
1.085,0.10367,0.10909
1.0921,0.11659,0.10968
1.0954,0.09952,0.10996
1.0962,0.10481,0.11002
1.0974,0.11099,0.11012
1.098,0.10254,0.11017
1.0998,0.10189,0.11033
1.1067,0.11137,0.11091
1.1075,0.11463,0.11097
1.1173,0.12477,0.11179
1.1276,0.11463,0.11265
1.1347,0.12255,0.11325
1.1412,0.10485,0.11378
1.1488,0.099251,0.11441
1.1782,0.12182,0.11685
1.1794,0.10113,0.11696
1.1849,0.11384,0.11741
1.1922,0.11472,0.11802
1.1954,0.12471,0.11828
1.1955,0.10127,0.11829
1.2136,0.10603,0.11978
1.2282,0.11048,0.12098
1.2285,0.10512,0.12101
1.2305,0.10259,0.12118
1.236,0.14025,0.12163
1.2484,0.13032,0.12264
1.2859,0.11167,0.12571
1.298,0.11781,0.12669
1.3333,0.12036,0.12957
1.3334,0.12024,0.12958


==> Data/L_shaped/cellgrading_Lshaped_p3.txt <==
r,h,ext
1.5711e-07,2.4017e-07,9.4738e-08
1.5854e-07,2.0483e-07,9.5482e-08
2.8576e-07,3.0828e-07,1.5926e-07
3.3056e-07,2.8386e-07,1.8073e-07
3.434e-07,2.3476e-07,1.8681e-07
3.6872e-07,3.1437e-07,1.9871e-07
4.9347e-07,3.2738e-07,2.5594e-07
5.0057e-07,3.4357e-07,2.5913e-07
5.1336e-07,3.3115e-07,2.6487e-07
5.4728e-07,3.2586e-07,2.8e-07
6.2843e-07,3.3727e-07,3.1572e-07
6.2921e-07,3.4758e-07,3.1606e-07
7.3021e-07,3.4557e-07,3.5968e-07
7.9019e-07,3.4918e-07,3.852e-07
8.3248e-07,3.9856e-07,4.0304e-07
8.4647e-07,4.1896e-07,4.0892e-07
9.8146e-07,3.8775e-07,4.6498e-07
9.9324e-07,5.143e-07,4.6982e-07
9.9523e-07,4.9673e-07,4.7064e-07
1.0001e-06,4.3348e-07,4.7264e-07
1.0377e-06,4.1354e-07,4.8803e-07
1.0838e-06,5.0945e-07,5.0681e-07
1.0921e-06,5.2677e-07,5.1016e-07
1.1113e-06,5.4184e-07,5.1796e-07
1.1941e-06,4.4245e-07,5.5129e-07
1.3542e-06,6.3327e-07,6.1496e-07
1.3676e-06,5.5264e-07,6.2025e-07
1.4211e-06,6.1631e-07,6.4126e-07
1.4807e-06,5.7453e-07,6.6454e-07
1.5768e-06,6.0948e-07,7.0181e-07
1.6336e-06,7.2822e-07,7.2373e-07
1.733e-06,6.587e-07,7.618e-07
1.7679e-06,7.5484e-07,7.7511e-07
1.8145e-06,9.6492e-07,7.9283e-07
1.9996e-06,8.248e-07,8.626e-07
2.0353e-06,7.7395e-07,8.7596e-07
2.0841e-06,8.5985e-07,8.9419e-07
2.1091e-06,8.5705e-07,9.0351e-07
2.1115e-06,8.6581e-07,9.0437e-07
2.2164e-06,8.9065e-07,9.4328e-07
2.2951e-06,1.057e-06,9.7228e-07
2.3436e-06,8.1653e-07,9.9011e-07
2.4437e-06,9.0961e-07,1.0267e-06
2.4898e-06,9.3893e-07,1.0435e-06
2.5352e-06,8.8876e-07,1.06e-06
2.665e-06,9.4168e-07,1.107e-06
2.786e-06,8.4869e-07,1.1505e-06
2.8704e-06,9.867e-07,1.1807e-06
2.9451e-06,1.037e-06,1.2074e-06
3.1132e-06,1.256e-06,1.267e-06
3.1836e-06,1.0554e-06,1.2918e-06
3.2134e-06,1.2658e-06,1.3023e-06
3.4369e-06,1.1405e-06,1.3806e-06
3.4839e-06,9.9545e-07,1.397e-06
3.5505e-06,1.3984e-06,1.4202e-06
3.69e-06,1.3172e-06,1.4685e-06
3.8086e-06,1.2756e-06,1.5094e-06
3.9577e-06,1.4757e-06,1.5606e-06
4.0215e-06,1.6222e-06,1.5824e-06
4.0628e-06,1.7454e-06,1.5965e-06
4.1674e-06,1.615e-06,1.6321e-06
4.1957e-06,1.6823e-06,1.6418e-06
4.2779e-06,1.6103e-06,1.6696e-06
4.3369e-06,1.4065e-06,1.6896e-06
4.5299e-06,1.9037e-06,1.7547e-06
4.7774e-06,1.6965e-06,1.8377e-06
5.0249e-06,1.6092e-06,1.9201e-06
5.2378e-06,1.8828e-06,1.9905e-06
5.4556e-06,1.833e-06,2.0622e-06
5.6229e-06,2.1354e-06,2.117e-06
5.7337e-06,2.0298e-06,2.1532e-06
5.9332e-06,2.2446e-06,2.2181e-06
6.0002e-06,1.989e-06,2.2398e-06
6.2209e-06,2.2438e-06,2.3112e-06
6.2909e-06,2.2687e-06,2.3338e-06
6.4681e-06,2.1096e-06,2.3907e-06
6.5104e-06,2.2281e-06,2.4043e-06
6.8489e-06,2.097e-06,2.5125e-06
7.1273e-06,2.4846e-06,2.601e-06
7.2039e-06,2.6075e-06,2.6252e-06
7.3059e-06,2.5736e-06,2.6575e-06
7.3275e-06,2.7908e-06,2.6643e-06
7.3733e-06,2.4121e-06,2.6787e-06
7.6748e-06,2.7347e-06,2.7736e-06
7.9622e-06,2.823e-06,2.8636e-06
8.5193e-06,2.7426e-06,3.0368e-06
8.6159e-06,2.7541e-06,3.0666e-06
8.9574e-06,3.2094e-06,3.1719e-06
9.0325e-06,3.0419e-06,3.195e-06
9.4235e-06,2.8545e-06,3.3148e-06
9.5233e-06,3.069e-06,3.3452e-06
9.531e-06,2.9379e-06,3.3476e-06
9.9491e-06,3.3274e-06,3.4747e-06
1.0052e-05,3.2237e-06,3.5058e-06
1.011e-05,3.3736e-06,3.5233e-06
1.0788e-05,3.5877e-06,3.7279e-06
1.0905e-05,3.8405e-06,3.763e-06
1.129e-05,3.571e-06,3.8778e-06
1.1294e-05,3.6593e-06,3.8792e-06
1.1968e-05,4.0452e-06,4.0794e-06
1.2067e-05,3.9736e-06,4.1086e-06
1.2195e-05,4.1757e-06,4.1466e-06
1.2381e-05,4.0427e-06,4.2013e-06
1.2456e-05,4.1907e-06,4.2234e-06
1.2714e-05,3.96e-06,4.2993e-06
1.2715e-05,4.1089e-06,4.2997e-06
1.3016e-05,4.5944e-06,4.388e-06
1.4516e-05,4.7362e-06,4.8239e-06
1.4876e-05,4.4647e-06,4.9274e-06
1.528e-05,5.1008e-06,5.0436e-06
1.5395e-05,5.0367e-06,5.0764e-06
1.5785e-05,5.6029e-06,5.1879e-06
1.5997e-05,5.5925e-06,5.2483e-06
1.6113e-05,5.3912e-06,5.2814e-06
1.6503e-05,5.1873e-06,5.3923e-06
1.6621e-05,5.2823e-06,5.4257e-06
1.6926e-05,5.6176e-06,5.5121e-06
1.6953e-05,5.4105e-06,5.5197e-06
1.8018e-05,5.3377e-06,5.8195e-06
1.8692e-05,6.5247e-06,6.0081e-06
1.8904e-05,5.5934e-06,6.0672e-06
2.0224e-05,6.3417e-06,6.4335e-06
2.0324e-05,6.2469e-06,6.4612e-06
2.0473e-05,5.958e-06,6.5022e-06
2.0518e-05,6.3592e-06,6.5146e-06
2.0638e-05,6.6685e-06,6.5476e-06
2.0933e-05,6.2968e-06,6.6288e-06
2.2006e-05,7.525e-06,6.9231e-06
2.2355e-05,7.7763e-06,7.0183e-06
2.2848e-05,6.9105e-06,7.1523e-06
2.299e-05,6.0762e-06,7.1911e-06
2.357e-05,7.0744e-06,7.3482e-06
2.4963e-05,7.7969e-06,7.7238e-06
2.5058e-05,7.4819e-06,7.7494e-06
2.5859e-05,7.7933e-06,7.9642e-06
2.6556e-05,8.1133e-06,8.1501e-06
2.6922e-05,7.8976e-06,8.2476e-06
2.757e-05,8.8825e-06,8.4199e-06
2.7612e-05,7.8053e-06,8.4308e-06
2.7686e-05,7.875e-06,8.4504e-06
2.8256e-05,9.5433e-06,8.6013e-06
2.8938e-05,9.4915e-06,8.7814e-06
2.9001e-05,7.7767e-06,8.798e-06
2.9301e-05,7.9778e-06,8.877e-06
2.9833e-05,8.7074e-06,9.0168e-06
3.0132e-05,9.0187e-06,9.0951e-06
3.0461e-05,8.5929e-06,9.1815e-06
3.1525e-05,8.6037e-06,9.4592e-06
3.32e-05,9.3808e-06,9.894e-06
3.3802e-05,9.0005e-06,1.005e-05
3.4129e-05,1.0829e-05,1.0134e-05
3.5179e-05,1.1109e-05,1.0404e-05
3.5969e-05,1.1617e-05,1.0607e-05
3.729e-05,1.2118e-05,1.0944e-05
3.7643e-05,1.0948e-05,1.1034e-05
3.8806e-05,1.1317e-05,1.133e-05
3.9179e-05,1.1643e-05,1.1424e-05
3.937e-05,1.0109e-05,1.1472e-05
3.9807e-05,1.1684e-05,1.1583e-05
4.1081e-05,1.2375e-05,1.1904e-05
4.1575e-05,1.1665e-05,1.2029e-05
4.2121e-05,1.0324e-05,1.2166e-05
4.2413e-05,1.4682e-05,1.2239e-05
4.3023e-05,1.2955e-05,1.2391e-05
4.3672e-05,1.227e-05,1.2554e-05
4.3715e-05,1.4202e-05,1.2564e-05
4.631e-05,1.4318e-05,1.3209e-05
4.6714e-05,1.3827e-05,1.331e-05
4.789e-05,1.4965e-05,1.36e-05
4.952e-05,1.698e-05,1.4001e-05
5.0481e-05,1.5128e-05,1.4237e-05
5.0653e-05,1.6144e-05,1.4279e-05
5.0846e-05,1.4361e-05,1.4326e-05
5.534e-05,1.5117e-05,1.5419e-05
5.5576e-05,1.3701e-05,1.5476e-05
5.6202e-05,1.6401e-05,1.5628e-05
5.6402e-05,1.8774e-05,1.5676e-05
5.6976e-05,1.6437e-05,1.5814e-05
5.8647e-05,1.5516e-05,1.6217e-05
6.0235e-05,1.6653e-05,1.6597e-05
6.2127e-05,1.7897e-05,1.7049e-05
6.2714e-05,1.6885e-05,1.7188e-05
6.452e-05,2.1472e-05,1.7618e-05
6.5121e-05,2.0415e-05,1.776e-05
6.5445e-05,1.9594e-05,1.7837e-05
6.6463e-05,2.2014e-05,1.8077e-05
6.8036e-05,2.1569e-05,1.8448e-05
6.8475e-05,1.8889e-05,1.8552e-05
6.9107e-05,1.8657e-05,1.87e-05
7.2037e-05,2.0433e-05,1.9387e-05
7.2567e-05,1.9358e-05,1.9511e-05
7.3219e-05,1.6971e-05,1.9663e-05
7.3581e-05,1.9087e-05,1.9747e-05
7.7154e-05,2.2017e-05,2.0577e-05
7.7482e-05,2.1556e-05,2.0653e-05
7.7874e-05,2.0326e-05,2.0744e-05
7.8023e-05,2.1081e-05,2.0778e-05
8.0653e-05,2.2912e-05,2.1385e-05
8.2494e-05,1.9358e-05,2.1808e-05
8.3235e-05,2.107e-05,2.1978e-05
8.3337e-05,2.0062e-05,2.2002e-05
8.3428e-05,2.4122e-05,2.2023e-05
8.5367e-05,2.1373e-05,2.2466e-05
8.8495e-05,2.5201e-05,2.318e-05
9.2252e-05,2.8013e-05,2.4032e-05
9.4684e-05,2.404e-05,2.4581e-05
9.6321e-05,2.8985e-05,2.495e-05
9.7407e-05,2.6048e-05,2.5194e-05
9.9064e-05,2.7674e-05,2.5565e-05
9.9667e-05,2.4374e-05,2.5701e-05
0.00010055,2.4124e-05,2.5899e-05
0.00010059,2.5472e-05,2.5906e-05
0.00010296,2.4234e-05,2.6436e-05
0.0001034,2.9814e-05,2.6535e-05
0.00010375,2.4743e-05,2.6613e-05
0.00010696,3.0865e-05,2.7326e-05
0.00010879,2.9462e-05,2.7732e-05
0.00010947,3.0376e-05,2.7881e-05
0.00011071,2.9647e-05,2.8155e-05
0.00011375,2.661e-05,2.8826e-05
0.00011379,2.963e-05,2.8834e-05
0.00011769,2.4883e-05,2.9691e-05
0.00011842,3.0818e-05,2.985e-05
0.0001185,2.883e-05,2.9869e-05
0.00011903,2.8475e-05,2.9984e-05
0.00012002,2.9305e-05,3.0202e-05
0.00012005,3.4187e-05,3.0207e-05
0.00012323,3.4293e-05,3.0901e-05
0.00012548,3.4904e-05,3.1389e-05
0.00012771,3.6526e-05,3.1875e-05
0.00013738,3.3347e-05,3.396e-05
0.0001414,3.6719e-05,3.482e-05
0.00014159,3.9903e-05,3.4862e-05
0.00014338,3.4414e-05,3.5245e-05
0.000144,3.579e-05,3.5375e-05
0.00014481,3.1824e-05,3.555e-05
0.00014715,3.9057e-05,3.6046e-05
0.00014758,4.0287e-05,3.614e-05
0.00015056,3.6026e-05,3.6771e-05
0.00015066,3.6666e-05,3.6794e-05
0.00015134,4.1965e-05,3.6938e-05
0.00015307,3.5659e-05,3.7303e-05
0.00015397,3.5353e-05,3.7494e-05
0.00015554,3.7608e-05,3.7826e-05
0.0001574,3.5368e-05,3.8218e-05
0.00016009,3.9732e-05,3.8784e-05
0.00016558,3.791e-05,3.9937e-05
0.00016688,3.8563e-05,4.0208e-05
0.0001673,4.1795e-05,4.0296e-05
0.00016931,4.6204e-05,4.0717e-05
0.00017088,3.8835e-05,4.1045e-05
0.0001714,4.3001e-05,4.1152e-05
0.00017836,4.3917e-05,4.2601e-05
0.00018241,4.6031e-05,4.344e-05
0.00018473,4.8744e-05,4.3919e-05
0.00018481,5.5545e-05,4.3934e-05
0.00019289,4.0941e-05,4.5598e-05
0.00019293,4.976e-05,4.5607e-05
0.00019466,4.3317e-05,4.596e-05
0.00019566,4.0319e-05,4.6165e-05
0.00019578,4.3247e-05,4.6191e-05
0.00019768,4.6693e-05,4.6581e-05
0.00019905,4.1816e-05,4.686e-05
0.00020162,4.7011e-05,4.7384e-05
0.000202,4.4967e-05,4.7462e-05
0.00020206,4.1828e-05,4.7475e-05
0.00020871,4.9068e-05,4.8829e-05
0.00021271,5.4237e-05,4.9641e-05
0.00021281,5.0406e-05,4.9661e-05
0.00021312,5.0512e-05,4.9724e-05
0.00022142,5.4868e-05,5.1401e-05
0.00022333,5.3202e-05,5.1786e-05
0.0002306,6.6566e-05,5.3246e-05
0.0002308,6.0009e-05,5.3287e-05
0.0002322,4.3171e-05,5.3567e-05
0.00023247,6.0583e-05,5.3621e-05
0.00023636,4.9659e-05,5.44e-05
0.00024199,5.4148e-05,5.5523e-05
0.00024532,5.8196e-05,5.6186e-05
0.00024844,6.1403e-05,5.6806e-05
0.00024896,5.4211e-05,5.6909e-05
0.00024963,6.0034e-05,5.7042e-05
0.0002585,4.6541e-05,5.8797e-05
0.00026007,7.534e-05,5.9107e-05
0.00026039,6.1982e-05,5.917e-05
0.00026474,5.3465e-05,6.0028e-05
0.00026664,6.4424e-05,6.0403e-05
0.00026973,6.0754e-05,6.1009e-05
0.00027606,6.2417e-05,6.2252e-05
0.00027929,6.031e-05,6.2883e-05
0.00028103,6.9257e-05,6.3222e-05
0.00028194,7.495e-05,6.34e-05
0.00028861,6.6622e-05,6.4701e-05
0.00028924,6.3794e-05,6.4824e-05
0.00029394,7.6437e-05,6.5737e-05
0.00029763,5.8372e-05,6.6454e-05
0.00029849,6.9549e-05,6.6619e-05
0.00030019,6.8981e-05,6.6949e-05
0.00030429,6.0447e-05,6.7742e-05
0.00030459,7.1609e-05,6.7801e-05
0.00031337,5.8263e-05,6.9495e-05
0.0003182,7.2589e-05,7.0423e-05
0.00032091,6.8774e-05,7.0944e-05
0.00032343,7.4752e-05,7.1429e-05
0.00032465,6.7631e-05,7.1661e-05
0.00032529,6.9692e-05,7.1784e-05
0.00032764,6.2417e-05,7.2234e-05
0.00032803,6.4955e-05,7.2309e-05
0.00032815,6.6729e-05,7.2333e-05
0.00033247,7.9281e-05,7.3159e-05
0.00034349,7.1926e-05,7.5259e-05
0.00034416,7.9157e-05,7.5386e-05
0.0003552,7.2821e-05,7.7483e-05
0.00036154,8.0224e-05,7.8681e-05
0.0003631,7.9253e-05,7.8978e-05
0.00037301,7.7073e-05,8.0845e-05
0.00037324,8.8431e-05,8.0888e-05
0.00037405,7.7127e-05,8.1041e-05
0.00037718,6.9267e-05,8.163e-05
0.00037821,8.2233e-05,8.1824e-05
0.00038238,7.7351e-05,8.2605e-05
0.00038812,6.5926e-05,8.3682e-05
0.00038848,7.5704e-05,8.3749e-05
0.00038912,7.7326e-05,8.3869e-05
0.00039411,6.2996e-05,8.4802e-05
0.00039556,9.12e-05,8.5073e-05
0.00039844,9.222e-05,8.5611e-05
0.00039902,9.5276e-05,8.5718e-05
0.00040502,8.4979e-05,8.6836e-05
0.00040922,9.2238e-05,8.7618e-05
0.00041126,7.6568e-05,8.7997e-05
0.00041798,7.8353e-05,8.9245e-05
0.00042289,8.7685e-05,9.0155e-05
0.00042302,8.2574e-05,9.0179e-05
0.00042327,8.673e-05,9.0225e-05
0.00042533,7.9943e-05,9.0606e-05
0.00042591,0.0001031,9.0712e-05
0.00043263,9.3236e-05,9.1955e-05
0.00044222,8.7442e-05,9.3722e-05
0.00044771,8.5769e-05,9.4731e-05
0.00044987,8.7552e-05,9.5128e-05
0.00045381,0.00010293,9.5851e-05
0.00046029,0.00010731,9.7039e-05
0.00046865,8.5824e-05,9.8568e-05
0.00047723,8.1646e-05,0.00010013
0.0004806,9.3378e-05,0.00010075
0.00048709,9.7105e-05,0.00010193
0.00049752,9.7324e-05,0.00010382
0.00049817,9.747e-05,0.00010394
0.00049875,0.00011198,0.00010404
0.00050232,0.00010426,0.00010469
0.00050306,9.9952e-05,0.00010482
0.00050952,0.00010482,0.00010599
0.00051251,9.5439e-05,0.00010653
0.00052652,9.5997e-05,0.00010905
0.00052824,0.00010622,0.00010936
0.0005299,9.7456e-05,0.00010966
0.00053018,0.00011602,0.00010971
0.00053058,0.00010872,0.00010978
0.00053252,9.7384e-05,0.00011013
0.00053304,0.00010449,0.00011023
0.00054798,0.00010941,0.0001129
0.00054832,0.00010893,0.00011296
0.00055163,0.00010567,0.00011356
0.00055295,0.0001033,0.00011379
0.00055777,0.0001147,0.00011465
0.00055919,0.000102,0.00011491
0.00056055,0.0001111,0.00011515
0.00056474,9.5156e-05,0.0001159
0.00057314,0.00010054,0.00011739
0.00057652,0.00011449,0.00011799
0.0005787,0.00010293,0.00011838
0.00057952,0.00010373,0.00011853
0.00059048,0.00012008,0.00012047
0.00059151,0.00010093,0.00012065
0.00059441,0.00011211,0.00012117
0.00059569,0.00011142,0.00012139
0.00059884,0.00011248,0.00012195
0.00060987,0.00010854,0.0001239
0.00063996,9.5481e-05,0.00012919
0.00064452,0.00010995,0.00012999
0.00064872,0.00012729,0.00013072
0.00065447,0.00012259,0.00013173
0.00065633,0.00012277,0.00013205
0.00066281,0.00013693,0.00013318
0.00066927,0.00012636,0.00013431
0.00067172,0.00012892,0.00013474
0.00067545,0.00015168,0.00013539
0.00067892,0.00013174,0.00013599
0.00067944,0.00012042,0.00013608
0.00068014,0.00013295,0.0001362
0.00068298,0.00010078,0.0001367
0.000683,0.00012351,0.0001367
0.00068892,0.00010982,0.00013773
0.000695,0.0001201,0.00013878
0.0006957,0.00011466,0.00013891
0.00070233,0.00013727,0.00014005
0.0007035,0.00014421,0.00014026
0.00072141,0.00013592,0.00014335
0.00072419,0.0001258,0.00014383
0.00072461,0.00016036,0.0001439
0.00073423,0.00012199,0.00014556
0.00073934,0.00013549,0.00014644
0.00073997,0.00015326,0.00014655
0.00075149,0.00014998,0.00014853
0.00076741,0.00014515,0.00015126
0.00076751,0.00012648,0.00015128
0.00077343,0.00016613,0.00015229
0.00078019,0.00014635,0.00015344
0.00078055,0.00015706,0.0001535
0.00078056,0.00015068,0.0001535
0.0007815,0.00014886,0.00015367
0.00078222,0.00013972,0.00015379
0.00079225,0.0001947,0.0001555
0.00080246,0.00014675,0.00015724
0.00080277,0.00014375,0.00015729
0.00080647,0.00013264,0.00015792
0.00081887,0.00015356,0.00016003
0.0008392,0.00014659,0.00016347
0.00085237,0.00019464,0.0001657
0.00085528,0.00016257,0.00016619
0.00085799,0.00018023,0.00016665
0.00087869,0.00015715,0.00017013
0.00089675,0.00015284,0.00017316
0.00090176,0.00016153,0.000174
0.00091617,0.0001666,0.00017642
0.00091813,0.00016904,0.00017674
0.00091871,0.00018517,0.00017684
0.00091913,0.00020232,0.00017691
0.00092157,0.00015884,0.00017732
0.00092234,0.00017261,0.00017745
0.00093362,0.00017713,0.00017933
0.000935,0.00019023,0.00017956
0.00093674,0.00017476,0.00017985
0.00094794,0.00017479,0.00018171
0.00094806,0.00017489,0.00018174
0.00095782,0.00018348,0.00018336
0.00096502,0.00019024,0.00018455
0.00098073,0.0002143,0.00018716
0.0010033,0.00017771,0.00019089
0.0010086,0.00019989,0.00019178
0.0010101,0.00018549,0.00019202
0.0010145,0.00018543,0.00019275
0.0010189,0.00022183,0.00019347
0.0010229,0.0001919,0.00019413
0.0010278,0.0001671,0.00019493
0.0010394,0.00018255,0.00019685
0.001042,0.00018877,0.00019727
0.0010561,0.00018961,0.00019959
0.0010654,0.00018633,0.00020112
0.0010671,0.00020226,0.0002014
0.0010732,0.00019517,0.0002024
0.0010927,0.00020485,0.00020559
0.0011025,0.00020515,0.00020719
0.0011051,0.0002044,0.00020761
0.0011182,0.00020673,0.00020974
0.0011219,0.00019606,0.00021034
0.0011395,0.00022908,0.00021321
0.0011447,0.00021448,0.00021404
0.0011523,0.00025206,0.00021528
0.0011706,0.00025721,0.00021825
0.0011789,0.00024924,0.00021959
0.0011831,0.00023778,0.00022027
0.001211,0.00023365,0.00022478
0.0012123,0.0002085,0.00022498
0.0012126,0.00026476,0.00022503
0.0012134,0.00020982,0.00022516
0.0012237,0.00024069,0.00022683
0.0012359,0.0002318,0.00022879
0.0012473,0.00021781,0.00023062
0.0012584,0.00022348,0.0002324
0.0012665,0.00023707,0.0002337
0.0012842,0.00022417,0.00023652
0.0013064,0.00021653,0.00024008
0.0013107,0.00027015,0.00024076
0.0013161,0.0002475,0.00024162
0.001343,0.00027763,0.0002459
0.0013462,0.00026154,0.00024642
0.0013522,0.0002482,0.00024736
0.0013539,0.00027346,0.00024764
0.0013573,0.00024272,0.00024818
0.0013634,0.00026937,0.00024914
0.0013658,0.00027166,0.00024952
0.0013754,0.00024315,0.00025105
0.0013783,0.00026726,0.00025151
0.0013905,0.00024089,0.00025343
0.0014114,0.00024411,0.00025674
0.0014184,0.00025695,0.00025785
0.0014262,0.00031073,0.00025909
0.0014307,0.00026339,0.0002598
0.0014506,0.00025863,0.00026292
0.0014575,0.00027847,0.00026401
0.00147,0.00028487,0.00026598
0.0015308,0.00027526,0.0002755
0.0015363,0.00030761,0.00027636
0.0015615,0.00028683,0.00028029
0.0015639,0.00030625,0.00028068
0.00157,0.00031537,0.00028162
0.0015811,0.00030194,0.00028334
0.00159,0.0003192,0.00028473
0.0015952,0.00026349,0.00028554
0.0016193,0.00029214,0.00028928
0.0016254,0.00029073,0.00029022
0.0016274,0.00028142,0.00029054
0.0016361,0.00032164,0.00029188
0.0016458,0.00028335,0.00029339
0.0016567,0.00033791,0.00029507
0.0016629,0.00034345,0.00029603
0.0016691,0.0003005,0.000297
0.0016736,0.00027757,0.00029769
0.0016791,0.00026068,0.00029854
0.0016861,0.000271,0.00029962
0.0017082,0.00033488,0.00030303
0.0017158,0.000313,0.00030419
0.0017392,0.00033211,0.0003078
0.0017514,0.00031567,0.00030966
0.0017622,0.00034812,0.00031132
0.0017948,0.00036268,0.00031632
0.0018011,0.00030889,0.00031728
0.0018034,0.00029953,0.00031763
0.0018062,0.00035201,0.00031806
0.0018467,0.00029757,0.00032425
0.0018734,0.00037195,0.00032832
0.0019001,0.00035904,0.00033238
0.0019039,0.00039431,0.00033295
0.0019054,0.00034388,0.00033317
0.0019058,0.00039975,0.00033324
0.0019098,0.00034656,0.00033385
0.0019237,0.00031075,0.00033596
0.0019344,0.00029821,0.00033758
0.0019494,0.00035586,0.00033985
0.0019608,0.00033708,0.00034157
0.0019709,0.00037873,0.00034311
0.0020099,0.00036428,0.00034898
0.0020224,0.00033577,0.00035087
0.0020404,0.00037982,0.00035359
0.0020529,0.00043948,0.00035547
0.0020588,0.00034628,0.00035635
0.0020856,0.00041273,0.00036038
0.002092,0.0003604,0.00036134
0.0020954,0.00036827,0.00036185
0.0021458,0.00035175,0.0003694
0.0021487,0.00042097,0.00036982
0.0021858,0.00032092,0.00037537
0.0021933,0.0003624,0.00037649
0.0022028,0.00038226,0.0003779
0.0022074,0.00039396,0.00037858
0.0022118,0.00038675,0.00037924
0.002257,0.0004489,0.00038596
0.0022606,0.00036337,0.00038649
0.0022622,0.00038773,0.00038673
0.0022643,0.00042585,0.00038704
0.0022678,0.00035538,0.00038757
0.0022743,0.00039576,0.00038853
0.002276,0.00035377,0.00038878
0.0022797,0.00039009,0.00038932
0.0022847,0.00044831,0.00039007
0.0023072,0.00040774,0.00039341
0.0023732,0.00040515,0.00040316
0.0023809,0.00039833,0.0004043
0.0023906,0.000414,0.00040573
0.0023978,0.00036902,0.00040679
0.0024059,0.00045404,0.00040798
0.0024792,0.00043884,0.00041876
0.00251,0.00047526,0.00042326
0.002513,0.00044052,0.00042371
0.0025151,0.00045668,0.00042401
0.0025209,0.00041543,0.00042485
0.0025355,0.00041357,0.000427
0.002554,0.00037381,0.0004297
0.0025837,0.00036258,0.00043403
0.0025842,0.000323,0.00043411
0.0025907,0.0004781,0.00043505
0.0025996,0.00045802,0.00043636
0.0026,0.00042685,0.00043642
0.0026295,0.00040237,0.00044071
0.0026313,0.00049852,0.00044097
0.0026381,0.00042943,0.00044195
0.0026628,0.00038181,0.00044555
0.0026764,0.00040766,0.00044752
0.0026987,0.00050927,0.00045076
0.0027238,0.00052158,0.00045439
0.0027265,0.00055863,0.00045479
0.00273,0.00043289,0.0004553
0.0027383,0.00044924,0.0004565
0.0027566,0.000482,0.00045915
0.0027709,0.00046638,0.00046122
0.0027771,0.00038316,0.00046211
0.0028463,0.00038343,0.0004721
0.0028528,0.00043665,0.00047303
0.0028559,0.00044675,0.00047348
0.0028976,0.00050523,0.00047947
0.0029089,0.00046763,0.00048109
0.0029395,0.00037539,0.00048549
0.0029435,0.00054277,0.00048607
0.0029507,0.00049449,0.00048709
0.0029604,0.00053249,0.00048848
0.0029628,0.00050052,0.00048884
0.0030067,0.000595,0.00049511
0.0030274,0.00043966,0.00049808
0.0030597,0.00047835,0.00050268
0.0031019,0.00061652,0.0005087
0.0031114,0.00041965,0.00051006
0.0031133,0.00056137,0.00051032
0.0031415,0.00051402,0.00051433
0.0031444,0.00044373,0.00051474
0.0031726,0.00055101,0.00051875
0.0031831,0.00052708,0.00052024
0.0032127,0.00057771,0.00052444
0.0032218,0.00053575,0.00052572
0.0032284,0.00063789,0.00052666
0.003251,0.00052059,0.00052987
0.0032716,0.00050892,0.00053278
0.0032996,0.00053254,0.00053673
0.0033082,0.0005601,0.00053795
0.0033167,0.00064059,0.00053915
0.0033578,0.00051834,0.00054495
0.0034259,0.00054051,0.00055453
0.003455,0.00058957,0.00055862
0.0034615,0.00058571,0.00055953
0.003464,0.00055145,0.00055988
0.003468,0.00063531,0.00056044
0.0034745,0.00058668,0.00056136
0.0035397,0.00058961,0.00057049
0.0035452,0.00068771,0.00057126
0.0035487,0.00066353,0.00057175
0.0035645,0.0006203,0.00057396
0.0035674,0.00062067,0.00057437
0.0035771,0.00054221,0.00057572
0.0035941,0.00066371,0.0005781
0.0036032,0.00071947,0.00057936
0.0036744,0.00054388,0.00058929
0.0036754,0.00064979,0.00058944
0.0036991,0.00068554,0.00059274
0.0037018,0.00057939,0.00059311
0.0037072,0.00055061,0.00059386
0.0038031,0.00068849,0.00060718
0.0038372,0.00058855,0.00061191
0.003844,0.00065127,0.00061284
0.0038568,0.00066979,0.00061462
0.0039269,0.00060126,0.00062431
0.0039275,0.00068395,0.00062439
0.0039404,0.00067807,0.00062617
0.0039435,0.00062827,0.0006266
0.0040522,0.00071219,0.00064157
0.0040611,0.00068339,0.00064279
0.0040623,0.0005954,0.00064296
0.0040979,0.00066205,0.00064785
0.0041178,0.00059899,0.00065057
0.0041342,0.00070354,0.00065283
0.004176,0.00062925,0.00065856
0.0041799,0.00068258,0.00065909
0.0041983,0.00066407,0.0006616
0.0041985,0.00053552,0.00066163
0.0042066,0.00069244,0.00066275
0.0042173,0.00067988,0.0006642
0.0042275,0.0006839,0.0006656
0.0042348,0.00072279,0.0006666
0.0042402,0.00073914,0.00066734
0.0042859,0.00080981,0.00067357
0.0043294,0.00050183,0.00067951
0.004425,0.00081371,0.00069252
0.0044345,0.00070934,0.00069381
0.0044351,0.0006406,0.00069389
0.0044896,0.00076708,0.00070129
0.0045222,0.00069203,0.00070571
0.0045581,0.00080754,0.00071057
0.0045595,0.00076528,0.00071076
0.004578,0.00077095,0.00071327
0.0045826,0.0007586,0.00071389
0.004623,0.0007165,0.00071936
0.0046284,0.00079605,0.00072009
0.0046438,0.00071931,0.00072216
0.0046723,0.00071809,0.000726
0.004695,0.0007939,0.00072907
0.0046976,0.00081438,0.00072942
0.0047172,0.00071501,0.00073206
0.0047235,0.00056492,0.00073292
0.0048134,0.00081821,0.00074501
0.0048213,0.00053275,0.00074607
0.0048254,0.00068684,0.00074662
0.0048397,0.00077604,0.00074855
0.0048608,0.00076887,0.00075138
0.0049032,0.00083358,0.00075706
0.0049121,0.00078011,0.00075826
0.005002,0.0007347,0.0007703
0.0050086,0.00084833,0.00077118
0.0050318,0.0007541,0.00077427
0.0050844,0.00078392,0.0007813
0.0051269,0.00090631,0.00078696
0.0051488,0.00083504,0.00078989
0.005177,0.0008006,0.00079365
0.0051794,0.00086266,0.00079396
0.0051842,0.00079186,0.0007946
0.0052144,0.00087124,0.00079861
0.0052509,0.00080282,0.00080348
0.005313,0.00092395,0.00081171
0.0053232,0.00084769,0.00081306
0.0054215,0.00079592,0.0008261
0.0054414,0.00084432,0.00082873
0.0054472,0.00085616,0.00082949
0.0054816,0.00085595,0.00083403
0.0054828,0.00081936,0.00083419
0.0054927,0.00083353,0.0008355
0.0055053,0.00079797,0.00083717
0.0055847,0.00088054,0.00084764
0.0055902,0.00089622,0.00084837
0.0055935,0.00093959,0.0008488
0.0056222,0.00084421,0.00085258
0.0056964,0.00097038,0.00086235
0.0057006,0.0010125,0.00086289
0.0057333,0.00091517,0.0008672
0.0057428,0.00095229,0.00086844
0.0057822,0.0010671,0.00087361
0.0058344,0.00090824,0.00088046
0.0059024,0.00094433,0.00088936
0.0059205,0.0010988,0.00089173
0.0059252,0.0010292,0.00089235
0.0059412,0.0010749,0.00089444
0.0059485,0.00082913,0.00089539
0.0059568,0.000903,0.00089647
0.005993,0.00087423,0.00090121
0.0059932,0.00094643,0.00090123
0.0060926,0.00095197,0.0009142
0.0060955,0.0009829,0.00091458
0.0061305,0.00093498,0.00091913
0.0061543,0.00091741,0.00092223
0.0062134,0.00095621,0.00092991
0.0063473,0.00095969,0.00094729
0.0063697,0.00098942,0.00095019
0.0063749,0.00088095,0.00095087
0.0064648,0.00097276,0.0009625
0.0065022,0.0011121,0.00096734
0.0065302,0.0010352,0.00097094
0.006599,0.00097502,0.00097982
0.0066015,0.0010731,0.00098015
0.0066197,0.0011642,0.0009825
0.0066605,0.00099162,0.00098776
0.0067032,0.0011348,0.00099325
0.0067302,0.0010753,0.00099672
0.0067677,0.0013376,0.0010015
0.0067881,0.0010402,0.0010042
0.0068134,0.0012059,0.0010074
0.0068736,0.001063,0.0010151
0.006874,0.0010818,0.0010152
0.0068858,0.0010002,0.0010167
0.0069402,0.0011104,0.0010237
0.0070069,0.0011236,0.0010322
0.0070161,0.0011329,0.0010334
0.0070305,0.0011399,0.0010352
0.0070713,0.00097997,0.0010404
0.0071885,0.0011059,0.0010554
0.0072003,0.0010271,0.0010569
0.0072065,0.0011452,0.0010577
0.0072454,0.0010164,0.0010627
0.0072475,0.0010481,0.0010629
0.0072792,0.0011842,0.001067
0.0073758,0.0010873,0.0010792
0.0073792,0.0011355,0.0010797
0.0073843,0.001054,0.0010803
0.0074109,0.0011424,0.0010837
0.0074123,0.0011951,0.0010839
0.0074253,0.0011419,0.0010855
0.0075115,0.0011806,0.0010965
0.0075455,0.0013235,0.0011008
0.0075719,0.0010161,0.0011041
0.0077049,0.0012792,0.0011209
0.0077444,0.0010925,0.0011259
0.0077675,0.0010779,0.0011288
0.0077891,0.0013081,0.0011316
0.0077971,0.0011156,0.0011326
0.0078486,0.0010332,0.0011391
0.0079263,0.0012514,0.0011488
0.0079781,0.0012154,0.0011554
0.0080385,0.0011454,0.001163
0.0080829,0.0012813,0.0011685
0.0081408,0.0013444,0.0011758
0.008207,0.0011296,0.0011841
0.0082118,0.0012186,0.0011847
0.0082537,0.0011632,0.00119
0.0082728,0.0011689,0.0011923
0.0082978,0.0011763,0.0011955
0.0083015,0.0011882,0.0011959
0.0083188,0.0011498,0.0011981
0.0083368,0.0011799,0.0012003
0.0083572,0.0011044,0.0012029
0.0084792,0.001123,0.0012181
0.0085339,0.0011821,0.0012249
0.0085357,0.0011877,0.0012252
0.0085648,0.0011944,0.0012288
0.0086592,0.0011985,0.0012405
0.0086673,0.001168,0.0012416
0.0086707,0.0011873,0.001242
0.0086976,0.0011166,0.0012453
0.0086994,0.0012261,0.0012456
0.0087004,0.001312,0.0012457
0.0087391,0.0011191,0.0012505
0.00877,0.001325,0.0012543
0.0087887,0.0012505,0.0012566
0.0088553,0.0011379,0.0012649
0.0088596,0.0013603,0.0012654
0.0088788,0.0010822,0.0012678
0.0089588,0.0012681,0.0012777
0.0089599,0.0011894,0.0012779
0.0089763,0.0012811,0.0012799
0.0090056,0.0012016,0.0012835
0.0090662,0.0012208,0.001291
0.0091426,0.0013722,0.0013005
0.0091557,0.0012245,0.0013021
0.0092149,0.001372,0.0013094
0.0094146,0.0015681,0.001334
0.0094229,0.001396,0.001335
0.0094626,0.0013863,0.0013399
0.0094663,0.0013781,0.0013404
0.0095401,0.0013058,0.0013494
0.0095585,0.0013157,0.0013517
0.0096075,0.0011989,0.0013577
0.0096894,0.0011082,0.0013677
0.0096894,0.0013808,0.0013678
0.0097044,0.0012816,0.0013696
0.0097392,0.0013079,0.0013739
0.0097588,0.001529,0.0013762
0.0097953,0.001315,0.0013807
0.009837,0.0013513,0.0013858
0.009955,0.0013228,0.0014003
0.0099623,0.0014849,0.0014011
0.010011,0.0012476,0.001407
0.010127,0.0013257,0.0014212
0.010139,0.0013904,0.0014227
0.010143,0.0011976,0.0014232
0.010144,0.0013659,0.0014233
0.010185,0.0014098,0.0014283
0.010197,0.0012623,0.0014297
0.010215,0.0014435,0.001432
0.010223,0.0015419,0.001433
0.010225,0.0012094,0.0014331
0.010242,0.0015765,0.0014352
0.010287,0.0014793,0.0014407
0.01032,0.0013458,0.0014448
0.010349,0.0014039,0.0014482
0.010357,0.0013988,0.0014492
0.010446,0.0013938,0.0014601
0.010581,0.001287,0.0014764
0.010649,0.0013943,0.0014846
0.010659,0.0014363,0.0014858
0.010665,0.0014012,0.0014866
0.010747,0.0014069,0.0014965
0.010779,0.001399,0.0015003
0.010819,0.0015068,0.0015052
0.010843,0.0014479,0.0015081
0.010851,0.0013053,0.0015091
0.010883,0.0015004,0.0015129
0.010934,0.0013638,0.0015191
0.011029,0.0014534,0.0015305
0.011073,0.0015435,0.0015358
0.011073,0.0016014,0.0015358
0.01111,0.0017493,0.0015403
0.011239,0.0014418,0.0015559
0.011288,0.0016184,0.0015617
0.011361,0.0013501,0.0015705
0.011392,0.0015776,0.0015742
0.011398,0.0016503,0.001575
0.011404,0.0014317,0.0015756
0.011478,0.0015632,0.0015845
0.011502,0.001313,0.0015873
0.011554,0.0015372,0.0015936
0.011596,0.0014743,0.0015987
0.011647,0.0017876,0.0016047
0.011687,0.0015319,0.0016095
0.011699,0.0017133,0.0016109
0.011718,0.0014045,0.0016132
0.011744,0.0015702,0.0016163
0.011799,0.0015628,0.0016229
0.011849,0.0015244,0.0016289
0.012079,0.0015421,0.0016563
0.012093,0.0015252,0.0016579
0.012172,0.0017146,0.0016673
0.012247,0.0013805,0.0016762
0.012312,0.0016627,0.001684
0.012352,0.001735,0.0016888
0.012382,0.0015566,0.0016923
0.012413,0.0019682,0.001696
0.01245,0.0017785,0.0017004
0.012456,0.0016975,0.0017011
0.012463,0.001658,0.0017019
0.012552,0.0019703,0.0017124
0.012565,0.0017233,0.001714
0.012611,0.0017022,0.0017195
0.012636,0.0016024,0.0017224
0.01267,0.00185,0.0017265
0.012738,0.0016679,0.0017345
0.012771,0.0017837,0.0017383
0.012802,0.0017773,0.0017421
0.012861,0.0016398,0.001749
0.01289,0.0015368,0.0017525
0.012949,0.0016473,0.0017594
0.012988,0.0015802,0.001764
0.013021,0.0017223,0.0017679
0.013026,0.0018544,0.0017685
0.013112,0.001892,0.0017786
0.013135,0.0015741,0.0017813
0.013146,0.0016766,0.0017826
0.013171,0.0018082,0.0017855
0.013211,0.0017086,0.0017903
0.01323,0.0017559,0.0017925
0.013338,0.0020492,0.0018052
0.013347,0.0017045,0.0018063
0.013355,0.0017924,0.0018072
0.013388,0.0016951,0.0018111
0.013626,0.0019239,0.001839
0.013728,0.001989,0.001851
0.013843,0.0018325,0.0018644
0.013851,0.0018344,0.0018654
0.013914,0.0016741,0.0018727
0.013938,0.0017632,0.0018756
0.014101,0.0020815,0.0018945
0.014166,0.0017394,0.0019022
0.014238,0.0019431,0.0019105
0.014274,0.0021352,0.0019148
0.014279,0.001993,0.0019153
0.014283,0.0019862,0.0019157
0.014322,0.0021511,0.0019203
0.01434,0.0021752,0.0019225
0.01447,0.0020822,0.0019376
0.014625,0.0019356,0.0019556
0.014702,0.0019176,0.0019645
0.014743,0.0018216,0.0019692
0.01477,0.0021291,0.0019724
0.014777,0.0018318,0.0019732
0.014872,0.0017873,0.0019842
0.014911,0.0020127,0.0019887
0.014925,0.0016698,0.0019903
0.015,0.0019324,0.001999
0.015045,0.0020724,0.0020042
0.01509,0.0018529,0.0020094
0.015132,0.0020007,0.0020142
0.015251,0.002091,0.002028
0.015277,0.0021099,0.002031
0.01537,0.0022788,0.0020418
0.01546,0.002283,0.0020521
0.015585,0.0023253,0.0020665
0.015625,0.0020072,0.0020711
0.01564,0.0021485,0.0020729
0.015666,0.0020186,0.0020758
0.015677,0.0020934,0.0020771
0.015677,0.0020928,0.0020772
0.015689,0.0019357,0.0020786
0.01571,0.002427,0.0020809
0.015734,0.002246,0.0020837
0.015788,0.0023734,0.0020899
0.015799,0.0020883,0.0020912
0.015811,0.0018552,0.0020925
0.016042,0.0020889,0.002119
0.016306,0.0022193,0.0021493
0.016309,0.0019907,0.0021497
0.016348,0.0020947,0.0021541
0.016463,0.0021852,0.0021672
0.016567,0.0020741,0.0021792
0.016618,0.0021633,0.002185
0.0167,0.0020363,0.0021944
0.016742,0.0024209,0.0021992
0.016797,0.0024079,0.0022054
0.016858,0.0020983,0.0022123
0.016889,0.0021713,0.0022159
0.016962,0.002219,0.0022242
0.017062,0.0020897,0.0022356
0.017087,0.0022659,0.0022385
0.017095,0.002442,0.0022393
0.017115,0.0021077,0.0022416
0.017224,0.0025314,0.002254
0.017287,0.0022999,0.0022611
0.017443,0.0021862,0.0022789
0.017565,0.0022009,0.0022927
0.017605,0.0022714,0.0022973
0.017649,0.0022809,0.0023022
0.017742,0.0022663,0.0023127
0.017755,0.0023829,0.0023142
0.01779,0.0025852,0.0023182
0.017889,0.0027215,0.0023294
0.017966,0.0025164,0.0023381
0.018113,0.0022814,0.0023547
0.018167,0.0025375,0.0023608
0.018268,0.0021432,0.0023722
0.018278,0.0024154,0.0023733
0.018295,0.0020319,0.0023752
0.018385,0.0027323,0.0023854
0.018442,0.0022228,0.0023918
0.018535,0.0021476,0.0024023
0.018599,0.0023117,0.0024094
0.018617,0.0022812,0.0024115
0.018625,0.0023562,0.0024123
0.018638,0.0025598,0.0024138
0.018645,0.0022571,0.0024146
0.018652,0.0021193,0.0024155
0.018696,0.002196,0.0024204
0.018706,0.002208,0.0024214
0.018812,0.0022659,0.0024334
0.018897,0.0025579,0.002443
0.0189,0.0024971,0.0024433
0.019122,0.0024239,0.0024682
0.019232,0.0027319,0.0024806
0.019248,0.0029321,0.0024823
0.019297,0.0028484,0.0024878
0.019322,0.0026501,0.0024906
0.019371,0.0023339,0.002496
0.019384,0.0025198,0.0024976
0.019408,0.0025327,0.0025002
0.019498,0.0025822,0.0025103
0.019675,0.0025687,0.0025301
0.019817,0.0024536,0.0025459
0.019871,0.0027334,0.002552
0.019906,0.0025062,0.0025558
0.020015,0.0027764,0.002568
0.020279,0.0025777,0.0025973
0.020312,0.0024771,0.0026011
0.02038,0.0026314,0.0026086
0.020458,0.0025604,0.0026173
0.020559,0.0024428,0.0026285
0.020576,0.0023553,0.0026303
0.020579,0.0026201,0.0026306
0.020767,0.0026407,0.0026516
0.020857,0.0025953,0.0026615
0.020863,0.0027049,0.0026622
0.020986,0.0024782,0.0026758
0.021019,0.0027625,0.0026794
0.021052,0.0025611,0.0026831
0.021322,0.0026107,0.002713
0.021362,0.0027871,0.0027174
0.021452,0.0026852,0.0027273
0.021666,0.0027853,0.0027509
0.021705,0.0030522,0.0027552
0.021739,0.0029345,0.002759
0.021818,0.0026807,0.0027676
0.021835,0.0025722,0.0027696
0.021901,0.0023926,0.0027768
0.021948,0.0026439,0.002782
0.021988,0.0027308,0.0027864
0.022013,0.0024887,0.0027892
0.022033,0.0025873,0.0027913
0.02213,0.0027042,0.0028021
0.022138,0.0025979,0.0028029
0.022161,0.0026686,0.0028055
0.022225,0.0027163,0.0028125
0.022306,0.0031411,0.0028214
0.022317,0.0027896,0.0028225
0.022326,0.0026799,0.0028236
0.02234,0.0031267,0.0028251
0.022465,0.0030334,0.0028389
0.022547,0.0029694,0.0028478
0.022723,0.0027429,0.0028671
0.022787,0.0030981,0.0028741
0.022945,0.0031642,0.0028914
0.022962,0.003221,0.0028933
0.023098,0.0028848,0.0029082
0.02326,0.0028239,0.0029259
0.023323,0.0034092,0.0029327
0.02339,0.0029897,0.00294
0.023402,0.0030433,0.0029414
0.023427,0.002915,0.0029441
0.023521,0.003147,0.0029544
0.023568,0.0031642,0.0029595
0.023645,0.003061,0.0029678
0.023743,0.0030614,0.0029786
0.023846,0.0029536,0.0029897
0.023889,0.0032302,0.0029944
0.02391,0.0032296,0.0029967
0.023926,0.0027422,0.0029985
0.02423,0.0027277,0.0030315
0.024242,0.0030811,0.0030329
0.024534,0.0030998,0.0030645
0.024605,0.0028815,0.0030722
0.024646,0.0031139,0.0030767
0.024648,0.0028719,0.0030769
0.02481,0.0031045,0.0030945
0.024902,0.0033362,0.0031044
0.025014,0.002736,0.0031165
0.025139,0.0030227,0.0031301
0.025163,0.0034679,0.0031327
0.025398,0.0032129,0.003158
0.025402,0.003054,0.0031584
0.025455,0.0030559,0.0031642
0.025488,0.0034395,0.0031677
0.025518,0.0032124,0.0031709
0.025525,0.0033821,0.0031717
0.025575,0.0032973,0.0031771
0.025874,0.0032176,0.0032093
0.025927,0.0028109,0.0032151
0.02612,0.0035895,0.0032359
0.026146,0.0038675,0.0032386
0.026353,0.0033268,0.0032609
0.026437,0.0032852,0.00327
0.026644,0.0033858,0.0032921
0.026672,0.0038283,0.0032951
0.026694,0.0033299,0.0032975
0.026713,0.0031281,0.0032995
0.026833,0.0033667,0.0033124
0.026915,0.0033694,0.0033211
0.027021,0.0039875,0.0033325
0.027054,0.0036015,0.0033361
0.027184,0.0034733,0.00335
0.027187,0.0035165,0.0033503
0.027318,0.0034693,0.0033643
0.027393,0.0037249,0.0033723
0.027501,0.0037576,0.0033839
0.027523,0.0039322,0.0033863
0.027584,0.0030599,0.0033927
0.02763,0.0030004,0.0033976
0.027773,0.0033568,0.003413
0.028208,0.0038091,0.0034593
0.028239,0.0034683,0.0034626
0.028522,0.0038983,0.0034927
0.028551,0.0033445,0.0034958
0.028683,0.003934,0.0035098
0.028979,0.0034593,0.0035413
0.029092,0.0042341,0.0035533
0.029159,0.0037411,0.0035603
0.029171,0.0035516,0.0035616
0.029213,0.0036342,0.0035661
0.029234,0.0037225,0.0035683
0.029259,0.0034172,0.0035709
0.029325,0.0040912,0.003578
0.029344,0.0042799,0.00358
0.029403,0.0034636,0.0035862
0.029436,0.0033432,0.0035897
0.029487,0.0033452,0.0035951
0.029494,0.0035873,0.0035958
0.029507,0.0031822,0.0035972
0.029628,0.003164,0.00361
0.029678,0.0030951,0.0036153
0.02975,0.0040979,0.003623
0.029761,0.0034092,0.0036241
0.029787,0.0040484,0.0036269
0.029903,0.0042776,0.0036391
0.029915,0.0032697,0.0036404
0.030107,0.0041027,0.0036606
0.030139,0.0034094,0.003664
0.030432,0.0038182,0.0036949
0.030707,0.0039,0.0037239
0.030784,0.0030174,0.0037321
0.031004,0.0038724,0.0037552
0.031009,0.0031605,0.0037557
0.031287,0.0038616,0.003785
0.031309,0.0029455,0.0037872
0.031343,0.0035215,0.0037908
0.031519,0.00413,0.0038092
0.031717,0.0038793,0.0038301
0.031809,0.003455,0.0038397
0.031927,0.0039992,0.0038521
0.031946,0.0033611,0.0038541
0.03206,0.0039241,0.003866
0.032128,0.0041748,0.0038731
0.032173,0.0036022,0.0038778
0.03219,0.0037662,0.0038797
0.03234,0.0034476,0.0038953
0.032365,0.0033711,0.003898
0.032584,0.0037457,0.0039208
0.032694,0.0039924,0.0039323
0.032775,0.0038123,0.0039408
0.032929,0.0038065,0.0039568
0.03293,0.003611,0.0039569
0.033208,0.004528,0.0039859
0.033218,0.0038837,0.0039869
0.033244,0.0045377,0.0039897
0.033323,0.0030904,0.0039979
0.03338,0.0033939,0.0040038
0.033584,0.0034145,0.0040251
0.033701,0.0045317,0.0040372
0.033891,0.0041722,0.004057
0.034046,0.0038809,0.0040731
0.034116,0.0031553,0.0040804
0.034177,0.0038488,0.0040868
0.034371,0.0042262,0.0041069
0.034464,0.0038663,0.0041165
0.0345,0.0040737,0.0041202
0.034523,0.0042379,0.0041226
0.034693,0.004224,0.0041402
0.034751,0.0039225,0.0041463
0.03482,0.0039522,0.0041534
0.034945,0.004518,0.0041663
0.034974,0.0032831,0.0041694
0.03513,0.0042992,0.0041855
0.035188,0.0045794,0.0041915
0.035266,0.0038664,0.0041996
0.03533,0.0039219,0.0042062
0.035371,0.0047481,0.0042105
0.035452,0.0040225,0.0042188
0.035455,0.003734,0.0042191
0.035477,0.0032113,0.0042214
0.035529,0.0038401,0.0042268
0.035628,0.0042088,0.0042369
0.03588,0.004689,0.004263
0.035907,0.0041754,0.0042658
0.035958,0.0044963,0.004271
0.036176,0.0045499,0.0042935
0.036314,0.0040127,0.0043077
0.036337,0.0042308,0.0043101
0.036573,0.0043311,0.0043343
0.036842,0.0050182,0.0043621
0.03697,0.0051777,0.0043752
0.037127,0.0038445,0.0043914
0.037158,0.004959,0.0043945
0.037326,0.0033052,0.0044118
0.037388,0.0047595,0.0044181
0.037419,0.00481,0.0044213
0.037465,0.0042248,0.0044261
0.037485,0.004509,0.0044281
0.0375,0.0048592,0.0044297
0.037515,0.004559,0.0044312
0.037602,0.0046881,0.0044401
0.037646,0.0037971,0.0044446
0.037971,0.0045884,0.0044779
0.038031,0.0038246,0.004484
0.038078,0.0042392,0.0044889
0.038114,0.0039779,0.0044926
0.03833,0.0045754,0.0045147
0.038416,0.004127,0.0045235
0.038503,0.0043752,0.0045324
0.038615,0.003831,0.0045438
0.038732,0.0047277,0.0045558
0.038872,0.0045361,0.0045701
0.038925,0.0049779,0.0045754
0.0391,0.0045191,0.0045933
0.039282,0.0040669,0.0046119
0.039372,0.0047706,0.0046211
0.039467,0.0043396,0.0046307
0.040144,0.0050337,0.0046996
0.040174,0.0047701,0.0047026
0.04036,0.0050121,0.0047216
0.040387,0.0046244,0.0047244
0.040598,0.0046968,0.0047457
0.040782,0.004487,0.0047645
0.040936,0.0047669,0.00478
0.040974,0.0042709,0.0047839
0.04118,0.0048411,0.0048048
0.041492,0.0047572,0.0048363
0.041493,0.0048814,0.0048364
0.041564,0.0048116,0.0048436
0.041691,0.0049206,0.0048565
0.041691,0.0051015,0.0048565
0.041732,0.0041631,0.0048606
0.041757,0.0053464,0.0048632
0.041782,0.0049123,0.0048657
0.04188,0.0041305,0.0048756
0.042057,0.0049653,0.0048935
0.042105,0.0055619,0.0048983
0.042129,0.0044549,0.0049008
0.04234,0.0051766,0.0049221
0.042446,0.0052527,0.0049328
0.042457,0.0054274,0.0049339
0.042663,0.0048707,0.0049546
0.042928,0.0049765,0.0049814
0.042973,0.0060365,0.0049859
0.042982,0.0056746,0.0049868
0.043107,0.0058627,0.0049995
0.0433,0.0049797,0.0050188
0.04367,0.0049516,0.005056
0.043702,0.0054528,0.0050593
0.044046,0.0048483,0.0050938
0.044204,0.0052343,0.0051097
0.044251,0.0050608,0.0051145
0.044267,0.0052534,0.005116
0.044346,0.0044757,0.0051239
0.044615,0.004653,0.0051509
0.044759,0.0044168,0.0051654
0.044803,0.0055666,0.0051698
0.044886,0.0061051,0.005178
0.045075,0.0051302,0.005197
0.045088,0.0049861,0.0051984
0.045092,0.0054431,0.0051987
0.045107,0.0050281,0.0052002
0.045199,0.0059476,0.0052094
0.045245,0.0052823,0.005214
0.04535,0.0050852,0.0052245
0.045353,0.0053056,0.0052248
0.045633,0.0060598,0.0052529
0.045759,0.0056438,0.0052654
0.045765,0.0060424,0.005266
0.045913,0.005471,0.0052808
0.046149,0.0053616,0.0053044
0.046192,0.0062686,0.0053087
0.046544,0.0051777,0.0053437
0.046855,0.004577,0.0053748
0.047166,0.005169,0.0054057
0.047382,0.0060615,0.0054273
0.047403,0.0054371,0.0054293
0.047674,0.0058285,0.0054562
0.047925,0.0049147,0.0054812
0.048002,0.0051951,0.0054888
0.048207,0.0060713,0.0055092
0.048263,0.0059446,0.0055147
0.048401,0.0057427,0.0055284
0.048483,0.0049986,0.0055366
0.048515,0.0055827,0.0055397
0.048583,0.0050032,0.0055465
0.048592,0.0050026,0.0055473
0.048779,0.0052965,0.0055659
0.048815,0.0046893,0.0055695
0.049108,0.0050177,0.0055985
0.049186,0.0061262,0.0056062
0.049399,0.0054054,0.0056273
0.04941,0.0056376,0.0056283
0.049887,0.0056984,0.0056756
0.049995,0.005287,0.0056862
0.050174,0.0057315,0.0057039
0.050204,0.0061678,0.0057068
0.050745,0.0052902,0.0057602
0.050942,0.0059235,0.0057796
0.051059,0.0060801,0.0057912
0.05106,0.0058821,0.0057913
0.051165,0.0063119,0.0058016
0.051187,0.0049568,0.0058037
0.051318,0.0062527,0.0058166
0.051424,0.0062516,0.005827
0.051453,0.0065514,0.0058299
0.051473,0.0059849,0.0058319
0.051788,0.00515,0.0058629
0.05192,0.0057288,0.0058758
0.05198,0.0064071,0.0058817
0.052171,0.0056888,0.0059005
0.052447,0.0062729,0.0059276
0.052476,0.0050298,0.0059304
0.052519,0.0050135,0.0059346
0.052537,0.0058517,0.0059364
0.052672,0.0054617,0.0059497
0.053066,0.0050988,0.0059883
0.05307,0.0063058,0.0059887
0.053185,0.0061664,0.006
0.053331,0.0068771,0.0060143
0.053434,0.0073258,0.0060244
0.053543,0.005279,0.0060351
0.053603,0.0057036,0.0060409
0.053626,0.0052092,0.0060431
0.053632,0.0066293,0.0060438
0.053761,0.0055524,0.0060563
0.053881,0.0061267,0.0060681
0.053984,0.006242,0.0060781
0.054529,0.0050167,0.0061314
0.054566,0.0069891,0.006135
0.05468,0.0061865,0.0061462
0.055154,0.0066137,0.0061924
0.055154,0.0064311,0.0061924
0.05526,0.0071563,0.0062028
0.055293,0.0073824,0.0062059
0.055352,0.0059982,0.0062117
0.055574,0.0067723,0.0062333
0.055614,0.0057248,0.0062372
0.056581,0.0063762,0.0063313
0.056607,0.0062857,0.0063338
0.056705,0.0071188,0.0063433
0.056717,0.0061845,0.0063445
0.056741,0.0065542,0.0063468
0.057001,0.0070345,0.0063721
0.057114,0.0068519,0.0063831
0.057123,0.0066585,0.0063839
0.05715,0.0058087,0.0063865
0.057479,0.0054275,0.0064184
0.057712,0.0056189,0.006441
0.05774,0.0072676,0.0064437
0.058167,0.0071386,0.0064851
0.058206,0.005622,0.0064889
0.058585,0.0064413,0.0065255
0.058644,0.0068234,0.0065312
0.058801,0.0062105,0.0065464
0.058914,0.0060225,0.0065573
0.058931,0.0067668,0.006559
0.05926,0.006724,0.0065908
0.059487,0.006922,0.0066127
0.059683,0.0053253,0.0066316
0.059737,0.0063342,0.0066368
0.059764,0.0070201,0.0066394
0.059881,0.007118,0.0066508
0.059893,0.0073603,0.0066519
0.060231,0.0059853,0.0066845
0.060474,0.0069474,0.0067079
0.060632,0.0067762,0.0067231
0.060837,0.0080224,0.0067428
0.06084,0.0068596,0.0067431
0.060859,0.0069471,0.006745
0.061186,0.0066343,0.0067764
0.06127,0.0069486,0.0067844
0.061843,0.0083868,0.0068396
0.061868,0.0060623,0.0068419
0.062016,0.0072573,0.0068561
0.062187,0.0069656,0.0068726
0.062253,0.0071024,0.0068789
0.062464,0.0071447,0.0068991
0.062663,0.0071899,0.0069182
0.062826,0.0077156,0.0069339
0.062876,0.0070548,0.0069386
0.062901,0.0068788,0.0069411
0.063091,0.0060522,0.0069593
0.063543,0.0076349,0.0070025
0.063691,0.0073958,0.0070166
0.063755,0.007462,0.0070228
0.063928,0.0066666,0.0070393
0.064059,0.0072347,0.0070519
0.064253,0.0081902,0.0070704
0.064332,0.006955,0.0070779
0.064749,0.0061147,0.0071177
0.064886,0.0063661,0.0071309
0.065007,0.0069785,0.0071424
0.065425,0.0077869,0.0071823
0.06561,0.0075066,0.0071999
0.065933,0.0072344,0.0072307
0.06596,0.0081856,0.0072332
0.066045,0.0062838,0.0072413
0.066081,0.0070517,0.0072447
0.066202,0.007525,0.0072563
0.066855,0.006173,0.0073184
0.066955,0.0083815,0.0073279
0.067006,0.0062353,0.0073327
0.067016,0.008008,0.0073337
0.067037,0.0079089,0.0073356
0.06742,0.0095852,0.007372
0.067518,0.0079135,0.0073813
0.067613,0.0069957,0.0073903
0.067687,0.0072257,0.0073974
0.067988,0.0076131,0.0074259
0.068009,0.0087003,0.007428
0.068695,0.0078375,0.0074929
0.068861,0.0066005,0.0075087
0.068923,0.0078041,0.0075146
0.069051,0.0075776,0.0075266
0.069435,0.0078316,0.007563
0.069583,0.0071997,0.007577
0.069646,0.0074157,0.007583
0.069924,0.0071476,0.0076092
0.070094,0.0075815,0.0076253
0.070168,0.008897,0.0076323
0.070175,0.0087257,0.007633
0.070245,0.0079485,0.0076395
0.070626,0.0078173,0.0076755
0.070725,0.00807,0.0076849
0.070729,0.0071342,0.0076853
0.070847,0.0074655,0.0076963
0.071101,0.0075655,0.0077204
0.071156,0.0083572,0.0077256
0.071585,0.0067086,0.007766
0.071615,0.0086022,0.0077688
0.071621,0.0075506,0.0077694
0.071704,0.0074727,0.0077771
0.071723,0.0081012,0.007779
0.071753,0.0072854,0.0077818
0.072201,0.0079598,0.007824
0.072207,0.0071465,0.0078245
0.072401,0.0078378,0.0078428
0.073159,0.0076443,0.007914
0.073609,0.0072747,0.0079563
0.073953,0.007503,0.0079885
0.074014,0.0088547,0.0079943
0.074089,0.0072858,0.0080013
0.074694,0.0092694,0.008058
0.075059,0.0094302,0.0080922
0.075507,0.0075573,0.0081341
0.075644,0.0078787,0.0081469
0.075685,0.0065962,0.0081507
0.075989,0.0077306,0.0081792
0.076015,0.0097398,0.0081817
0.076067,0.0081589,0.0081865
0.076417,0.0087335,0.0082191
0.07667,0.0084814,0.0082428
0.076849,0.0087572,0.0082595
0.076899,0.008837,0.0082642
0.076926,0.0077547,0.0082667
0.076996,0.0076675,0.0082732
0.077138,0.0074257,0.0082865
0.077211,0.0092787,0.0082933
0.077282,0.0096072,0.0082999
0.077447,0.0071705,0.0083153
0.077539,0.0090953,0.0083238
0.077569,0.0074625,0.0083267
0.077602,0.0072539,0.0083297
0.077947,0.0084837,0.0083619
0.078082,0.0068055,0.0083745
0.078176,0.0086261,0.0083832
0.078206,0.0078255,0.008386
0.078271,0.0081922,0.0083921
0.078478,0.0086255,0.0084113
0.079035,0.0098042,0.0084631
0.07925,0.0075708,0.0084831
0.07926,0.0096577,0.0084841
0.079388,0.0092568,0.0084959
0.079711,0.0076664,0.008526
0.079961,0.0094856,0.0085491
0.080273,0.0080937,0.0085781
0.08053,0.0096308,0.008602
0.081405,0.0084033,0.0086831
0.081435,0.0075169,0.0086858
0.081531,0.0074415,0.0086947
0.081961,0.010096,0.0087345
0.082052,0.009117,0.008743
0.08213,0.0077,0.0087502
0.08225,0.010254,0.0087613
0.082293,0.0080864,0.0087652
0.082333,0.010622,0.0087689
0.082691,0.0089254,0.0088021
0.082875,0.008235,0.008819
0.083055,0.0094268,0.0088357
0.083063,0.0086319,0.0088364
0.083153,0.0081365,0.0088448
0.083275,0.0080253,0.008856
0.083374,0.010687,0.0088651
0.083585,0.0094339,0.0088846
0.083933,0.0080708,0.0089168
0.0842,0.0073429,0.0089414
0.084529,0.0073783,0.0089717
0.085167,0.0077429,0.0090305
0.08559,0.010138,0.0090694
0.085687,0.0086653,0.0090784
0.085866,0.0096394,0.0090949
0.08591,0.0080433,0.0090989
0.086333,0.0092805,0.0091378
0.086762,0.009394,0.0091771
0.086807,0.01066,0.0091813
0.086824,0.0077666,0.0091829
0.08731,0.0095504,0.0092275
0.087637,0.0097865,0.0092575
0.08773,0.0098059,0.009266
0.087781,0.010564,0.0092707
0.087969,0.0094981,0.0092879
0.088122,0.0096912,0.009302
0.089244,0.0080433,0.0094047
0.089343,0.011276,0.0094137
0.089383,0.0092381,0.0094174
0.089552,0.0096686,0.0094329
0.089638,0.010068,0.0094407
0.090118,0.0092555,0.0094846
0.090188,0.010648,0.009491
0.090234,0.0098592,0.0094953
0.090304,0.011149,0.0095017
0.090387,0.0095688,0.0095092
0.090636,0.010892,0.0095319
0.090689,0.011961,0.0095368
0.090847,0.011069,0.0095512
0.09091,0.010485,0.009557
0.09106,0.0095675,0.0095707
0.091085,0.0084851,0.0095729
0.09121,0.0099634,0.0095844
0.091299,0.0086219,0.0095925
0.091579,0.010789,0.009618
0.091936,0.0098724,0.0096505
0.092069,0.0097945,0.0096627
0.092234,0.0098014,0.0096778
0.092442,0.0087533,0.0096967
0.092444,0.010286,0.0096969
0.093041,0.0091428,0.0097512
0.093292,0.0094449,0.0097741
0.093446,0.0094924,0.0097881
0.09433,0.0083321,0.0098684
0.094436,0.010664,0.0098781
0.095307,0.0089505,0.0099571
0.095399,0.010014,0.0099654
0.095536,0.0096697,0.0099779
0.095608,0.010334,0.0099845
0.095643,0.0097243,0.0099876
0.095799,0.0094476,0.010002
0.095839,0.0099716,0.010005
0.09597,0.0084244,0.010017
0.096476,0.0097019,0.010063
0.096798,0.0094924,0.010092
0.096935,0.011916,0.010105
0.097069,0.010133,0.010117
0.097412,0.0095191,0.010148
0.097534,0.01095,0.010159
0.097596,0.012734,0.010164
0.09783,0.01025,0.010186
0.098046,0.010725,0.010205
0.099432,0.012044,0.01033
0.099588,0.010903,0.010344
0.099998,0.010995,0.010381
0.10014,0.010496,0.010394
0.10027,0.011155,0.010406
0.10048,0.010844,0.010425
0.10099,0.011412,0.010471
0.10126,0.0097894,0.010495
0.10139,0.011274,0.010507
0.1014,0.010155,0.010508
0.10174,0.0094303,0.010538
0.10212,0.012061,0.010572
0.10235,0.010707,0.010593
0.10241,0.010913,0.010598
0.10247,0.010142,0.010604
0.10304,0.010644,0.010655
0.10309,0.012524,0.010659
0.10309,0.010992,0.010659
0.10332,0.012215,0.01068
0.10346,0.011208,0.010693
0.10359,0.010186,0.010705
0.1037,0.010549,0.010714
0.10371,0.0097634,0.010716
0.10407,0.0096467,0.010747
0.10438,0.012762,0.010775
0.10468,0.011442,0.010802
0.10503,0.0093576,0.010833
0.1053,0.012188,0.010857
0.1053,0.01095,0.010858
0.10556,0.011121,0.010881
0.10561,0.010945,0.010885
0.10582,0.010588,0.010904
0.10659,0.010426,0.010973
0.10718,0.010831,0.011026
0.10736,0.011132,0.011042
0.1077,0.01205,0.011072
0.10813,0.012101,0.01111
0.10836,0.010202,0.011131
0.10838,0.010305,0.011133
0.10842,0.0111,0.011137
0.10845,0.010899,0.011139
0.10864,0.010592,0.011156
0.10868,0.0096265,0.01116
0.10869,0.010638,0.01116
0.10902,0.011347,0.01119
0.10944,0.011255,0.011228
0.10972,0.010525,0.011253
0.10986,0.012751,0.011265
0.11006,0.011593,0.011283
0.11016,0.0098606,0.011292
0.1105,0.010127,0.011322
0.11056,0.01138,0.011327
0.11102,0.010354,0.011368
0.11115,0.010659,0.01138
0.11158,0.013041,0.011418
0.11187,0.0093728,0.011443
0.11217,0.012573,0.01147
0.11237,0.010908,0.011488
0.11247,0.01061,0.011497
0.11276,0.011792,0.011523
0.11326,0.013019,0.011567
0.11382,0.013058,0.011616
0.11387,0.012069,0.011621
0.11445,0.011437,0.011673
0.11448,0.013908,0.011675
0.1147,0.010277,0.011694
0.1149,0.009362,0.011712
0.11492,0.013195,0.011714
0.11504,0.01063,0.011725
0.11578,0.011879,0.01179
0.11663,0.01079,0.011865
0.11677,0.013276,0.011877
0.11699,0.011928,0.011897
0.11709,0.0104,0.011906
0.11838,0.011085,0.01202
0.1184,0.010681,0.012022
0.11843,0.013335,0.012024
0.11854,0.012419,0.012034
0.11877,0.011182,0.012054
0.11877,0.01125,0.012054
0.11883,0.011647,0.012059
0.1189,0.012365,0.012065
0.11892,0.013336,0.012067
0.1194,0.011361,0.01211
0.11984,0.012915,0.012148
0.11987,0.011613,0.012151
0.12021,0.012323,0.01218
0.1205,0.010865,0.012207
0.1208,0.013843,0.012233
0.12101,0.012096,0.012251
0.1214,0.011809,0.012285
0.12165,0.011797,0.012307
0.12207,0.011359,0.012344
0.12232,0.011601,0.012366
0.12235,0.013429,0.012369
0.12268,0.012197,0.012398
0.12295,0.011295,0.012422
0.123,0.012367,0.012426
0.12317,0.013917,0.012441
0.12331,0.012168,0.012453
0.12377,0.013277,0.012494
0.12386,0.013084,0.012501
0.12409,0.014269,0.012522
0.12484,0.010274,0.012587
0.1251,0.014289,0.01261
0.12523,0.013347,0.012621
0.12547,0.013145,0.012643
0.12579,0.013849,0.012671
0.12631,0.013572,0.012716
0.12638,0.014828,0.012722
0.12648,0.013686,0.012731
0.12671,0.013313,0.012751
0.12721,0.013559,0.012794
0.12741,0.010831,0.012812
0.12747,0.013226,0.012817
0.12766,0.013575,0.012834
0.12777,0.013211,0.012844
0.12798,0.014031,0.012861
0.12847,0.013107,0.012905
0.12859,0.015036,0.012914
0.1286,0.01211,0.012916
0.12997,0.011997,0.013035
0.13001,0.012941,0.013039
0.13014,0.012796,0.01305
0.13062,0.012613,0.013092
0.13099,0.013012,0.013124
0.13113,0.014022,0.013136
0.13114,0.014438,0.013137
0.13131,0.012449,0.013152
0.13158,0.012291,0.013175
0.132,0.015775,0.013212
0.13205,0.014391,0.013216
0.13242,0.014418,0.013248
0.1325,0.013336,0.013255
0.13339,0.012773,0.013333
0.1337,0.012985,0.013359
0.13412,0.012944,0.013396
0.13558,0.013157,0.013523
0.13592,0.011555,0.013552
0.13629,0.014131,0.013584
0.13639,0.015034,0.013592
0.13686,0.015532,0.013633
0.13708,0.014898,0.013652
0.13756,0.015324,0.013694
0.13762,0.014148,0.013699
0.1378,0.014228,0.013715
0.13782,0.014409,0.013716
0.13794,0.014779,0.013727
0.13802,0.013453,0.013733
0.13836,0.014441,0.013763
0.13892,0.012568,0.013811
0.13904,0.016737,0.013822
0.13908,0.013236,0.013825
0.13933,0.015631,0.013846
0.13963,0.012661,0.013872
0.14019,0.014341,0.01392
0.14052,0.014779,0.013949
0.14061,0.014728,0.013957
0.14093,0.014007,0.013984
0.14109,0.01399,0.013998
0.14153,0.014852,0.014036
0.14283,0.01654,0.014148
0.14312,0.01598,0.014173
0.14328,0.014171,0.014186
0.1445,0.013717,0.014291
0.14496,0.017774,0.014331
0.14501,0.01632,0.014336
0.14503,0.015873,0.014337
0.1456,0.014628,0.014386
0.14563,0.012587,0.014388
0.14563,0.01255,0.014389
0.14627,0.014238,0.014443
0.14637,0.01613,0.014452
0.14646,0.014446,0.01446
0.14658,0.015266,0.01447
0.14696,0.015267,0.014503
0.147,0.015151,0.014506
0.14736,0.014021,0.014537
0.14797,0.017161,0.014589
0.14817,0.017617,0.014606
0.14864,0.013528,0.014646
0.14885,0.014715,0.014664
0.14885,0.013973,0.014665
0.14899,0.015628,0.014676
0.15013,0.015781,0.014774
0.15026,0.016398,0.014785
0.15038,0.015537,0.014795
0.15067,0.017096,0.01482
0.15068,0.012517,0.014821
0.15084,0.015988,0.014834
0.15171,0.016304,0.014909
0.15215,0.017646,0.014947
0.1523,0.016257,0.014959
0.15252,0.01513,0.014978
0.1527,0.016804,0.014993
0.15406,0.01555,0.015109
0.15419,0.015382,0.015121
0.1542,0.0165,0.015121
0.15432,0.015715,0.015132
0.15456,0.01323,0.015151
0.15493,0.015851,0.015183
0.15504,0.015792,0.015193
0.15526,0.017143,0.015211
0.15545,0.015129,0.015228
0.15559,0.013236,0.015239
0.15561,0.014681,0.015241
0.15574,0.017287,0.015252
0.1579,0.014059,0.015436
0.15836,0.01825,0.015475
0.15849,0.016392,0.015486
0.15894,0.01442,0.015524
0.1597,0.013673,0.015588
0.16001,0.014133,0.015614
0.16007,0.015444,0.01562
0.16031,0.015883,0.01564
0.16037,0.017576,0.015645
0.16093,0.016963,0.015692
0.16134,0.017402,0.015727
0.16193,0.01707,0.015777
0.16195,0.014599,0.015779
0.1625,0.017439,0.015825
0.16339,0.018292,0.015901
0.16366,0.017767,0.015923
0.16383,0.015097,0.015938
0.1644,0.016766,0.015986
0.16572,0.014366,0.016097
0.16592,0.017016,0.016114
0.16596,0.016661,0.016117
0.16603,0.017964,0.016124
0.16645,0.017469,0.016159
0.16654,0.016535,0.016167
0.16662,0.01678,0.016174
0.16674,0.015239,0.016183
0.16738,0.017506,0.016237
0.16738,0.015562,0.016238
0.16762,0.017249,0.016258
0.16778,0.018118,0.016271
0.16801,0.018446,0.016291
0.16817,0.01673,0.016304
0.16869,0.017612,0.016348
0.16919,0.016855,0.01639
0.16941,0.017345,0.016408
0.16947,0.016064,0.016414
0.16987,0.018336,0.016447
0.16997,0.017874,0.016455
0.17009,0.019173,0.016466
0.17121,0.016011,0.01656
0.17173,0.0201,0.016603
0.17214,0.019141,0.016638
0.174,0.017736,0.016794
0.17401,0.017189,0.016794
0.17413,0.019462,0.016804
0.17504,0.017876,0.016881
0.17513,0.020425,0.016888
0.17546,0.017446,0.016915
0.17556,0.018198,0.016924
0.17675,0.019788,0.017024
0.1768,0.01733,0.017028
0.17698,0.018518,0.017043
0.17702,0.018818,0.017046
0.17751,0.015114,0.017087
0.17776,0.01685,0.017108
0.17852,0.019924,0.017171
0.17891,0.016789,0.017204
0.17918,0.01788,0.017227
0.17959,0.014111,0.017261
0.17983,0.017684,0.017281
0.17989,0.01801,0.017286
0.18054,0.017707,0.01734
0.18056,0.016802,0.017342
0.18057,0.020084,0.017343
0.18127,0.018388,0.017401
0.18154,0.019448,0.017423
0.18279,0.019842,0.017528
0.18289,0.019532,0.017536
0.18295,0.019251,0.017541
0.18308,0.018817,0.017552
0.18321,0.018415,0.017562
0.18327,0.020929,0.017568
0.18354,0.015631,0.01759
0.18376,0.016811,0.017608
0.18385,0.017676,0.017616
0.18715,0.018822,0.017891
0.18722,0.015456,0.017896
0.18731,0.019353,0.017903
0.18751,0.018009,0.01792
0.18753,0.018177,0.017922
0.18875,0.017995,0.018023
0.18891,0.017731,0.018036
0.18943,0.018461,0.018079
0.18943,0.016869,0.01808
0.1897,0.018367,0.018102
0.18987,0.017179,0.018116
0.19138,0.021342,0.018241
0.19255,0.018798,0.018337
0.19256,0.020361,0.018339
0.19301,0.017001,0.018376
0.19323,0.019596,0.018394
0.19335,0.018926,0.018404
0.19341,0.020984,0.018408
0.19368,0.019637,0.018431
0.19403,0.018089,0.01846
0.19409,0.019599,0.018465
0.19453,0.019348,0.018501
0.1947,0.018215,0.018515
0.19477,0.019019,0.018521
0.19482,0.016454,0.018526
0.19486,0.018037,0.018529
0.19489,0.016033,0.018531
0.19494,0.020244,0.018535
0.19524,0.019713,0.01856
0.19654,0.019051,0.018667
0.19697,0.022775,0.018702
0.19708,0.01617,0.018712
0.19711,0.019979,0.018714
0.19762,0.017467,0.018756
0.19793,0.019605,0.018782
0.19808,0.016055,0.018794
0.19872,0.018047,0.018847
0.19897,0.018638,0.018868
0.19922,0.017164,0.018888
0.19944,0.019754,0.018906
0.20141,0.017456,0.019068
0.20344,0.0225,0.019235
0.20349,0.020758,0.019239
0.20402,0.017925,0.019283
0.20451,0.017754,0.019322
0.2046,0.018139,0.019331
0.20464,0.021283,0.019334
0.20471,0.018841,0.019339
0.2056,0.021565,0.019412
0.20593,0.020171,0.019439
0.20651,0.017313,0.019486
0.20683,0.01894,0.019513
0.20694,0.020796,0.019522
0.20714,0.021715,0.019538
0.20848,0.019657,0.019648
0.20864,0.020996,0.019661
0.20893,0.022156,0.019685
0.20965,0.022615,0.019744
0.2098,0.017402,0.019756
0.20994,0.021511,0.019768
0.21024,0.019405,0.019792
0.21038,0.020474,0.019803
0.21048,0.020878,0.019811
0.21054,0.01979,0.019816
0.21075,0.01833,0.019834
0.21095,0.021688,0.01985
0.21163,0.020827,0.019906
0.21191,0.019371,0.019928
0.21194,0.021017,0.019931
0.21244,0.018214,0.019972
0.21249,0.019717,0.019976
0.21278,0.019643,0.02
0.21333,0.022319,0.020044
0.21449,0.021829,0.020139
0.21473,0.019497,0.020159
0.21526,0.019859,0.020202
0.21557,0.02169,0.020227
0.21563,0.020429,0.020232
0.2166,0.018959,0.020311
0.21687,0.020398,0.020333
0.21709,0.023399,0.020351
0.21776,0.01714,0.020406
0.21815,0.018325,0.020437
0.21871,0.020652,0.020482
0.22034,0.020392,0.020615
0.22039,0.020014,0.020619
0.2204,0.020443,0.02062
0.22135,0.019027,0.020697
0.22157,0.019777,0.020715
0.22161,0.018403,0.020718
0.22181,0.018689,0.020734
0.22195,0.021883,0.020745
0.22209,0.023155,0.020757
0.2222,0.021472,0.020766
0.22247,0.019501,0.020788
0.22258,0.018061,0.020797
0.2232,0.020096,0.020847
0.22404,0.020771,0.020916
0.22443,0.019792,0.020947
0.22447,0.019606,0.02095
0.22542,0.021232,0.021027
0.22602,0.021673,0.021076
0.22637,0.019672,0.021104
0.22678,0.021962,0.021138
0.22728,0.021146,0.021178
0.22738,0.021685,0.021186
0.22771,0.021299,0.021213
0.2285,0.020353,0.021276
0.22898,0.023233,0.021315
0.22931,0.021445,0.021342
0.22975,0.021497,0.021377
0.22995,0.025064,0.021393
0.23009,0.020839,0.021405
0.23063,0.019422,0.021449
0.23121,0.020394,0.021495
0.23227,0.020858,0.021581
0.23237,0.019595,0.021589
0.23256,0.021848,0.021605
0.23291,0.022073,0.021633
0.23397,0.021404,0.021718
0.23424,0.023614,0.02174
0.23473,0.022166,0.02178
0.23652,0.020217,0.021923
0.23711,0.021521,0.021971
0.23726,0.024596,0.021983
0.2375,0.017245,0.022003
0.238,0.020536,0.022043
0.23859,0.020186,0.02209
0.23861,0.021721,0.022092
0.2387,0.021003,0.022099
0.23886,0.019887,0.022112
0.23893,0.02206,0.022117
0.239,0.019501,0.022123
0.23944,0.022202,0.022158
0.2398,0.021834,0.022187
0.24052,0.021029,0.022245
0.24072,0.021069,0.022261
0.2411,0.021212,0.022291
0.24152,0.023391,0.022326
0.2419,0.019772,0.022356
0.24258,0.020688,0.02241
0.24285,0.023323,0.022432
0.24433,0.020295,0.022551
0.2445,0.0252,0.022565
0.24494,0.022581,0.022599
0.24516,0.021082,0.022617
0.24542,0.020373,0.022638
0.24584,0.024692,0.022672
0.24634,0.023776,0.022712
0.24644,0.02131,0.02272
0.24691,0.023707,0.022757
0.24695,0.025047,0.022761
0.24713,0.023329,0.022775
0.24857,0.023999,0.02289
0.24883,0.022472,0.022911
0.24891,0.023788,0.022917
0.24915,0.020437,0.022936
0.2493,0.025852,0.022949
0.24932,0.027183,0.02295
0.24951,0.021981,0.022965
0.25088,0.020827,0.023075
0.25112,0.020367,0.023094
0.25122,0.024336,0.023102
0.25237,0.023237,0.023194
0.25237,0.024036,0.023194
0.25271,0.022382,0.023221
0.25271,0.026427,0.023221
0.253,0.026838,0.023244
0.25313,0.025638,0.023254
0.25323,0.023019,0.023263
0.25327,0.020266,0.023266
0.25471,0.022321,0.023381
0.25537,0.020681,0.023433
0.25553,0.022725,0.023445
0.25574,0.021206,0.023463
0.25598,0.022841,0.023482
0.25655,0.021071,0.023527
0.25728,0.021058,0.023585
0.25799,0.023228,0.023642
0.25823,0.020977,0.023661
0.25906,0.022976,0.023727
0.25959,0.020807,0.023769
0.26051,0.026036,0.023842
0.26055,0.024138,0.023845
0.26103,0.02319,0.023883
0.26279,0.02233,0.024023
0.26407,0.024813,0.024124
0.26482,0.023104,0.024184
0.26522,0.026872,0.024216
0.26524,0.023729,0.024217
0.26626,0.024941,0.024298
0.26648,0.022238,0.024316
0.26674,0.024409,0.024336
0.26693,0.021869,0.024352
0.26702,0.022123,0.024359
0.26768,0.022211,0.024411
0.26771,0.024224,0.024413
0.26814,0.021101,0.024447
0.26876,0.027739,0.024496
0.26878,0.027538,0.024498
0.26885,0.022646,0.024503
0.26906,0.028766,0.02452
0.26982,0.024447,0.02458
0.26995,0.024251,0.024591
0.27242,0.021799,0.024786
0.2728,0.023857,0.024816
0.27294,0.021553,0.024827
0.27368,0.022343,0.024885
0.27431,0.026382,0.024935
0.27485,0.022503,0.024978
0.275,0.022144,0.02499
0.27504,0.022864,0.024993
0.27528,0.024918,0.025011
0.27529,0.021649,0.025012
0.27556,0.026541,0.025034
0.27566,0.02846,0.025041
0.27595,0.024248,0.025064
0.27623,0.022761,0.025086
0.27698,0.024339,0.025146
0.27801,0.027508,0.025227
0.27828,0.026188,0.025248
0.27921,0.023437,0.025322
0.28024,0.021938,0.025402
0.28106,0.023509,0.025467
0.28107,0.023656,0.025467
0.2812,0.026574,0.025478
0.28132,0.025395,0.025487
0.28153,0.023657,0.025504
0.28182,0.027167,0.025527
0.28215,0.026826,0.025552
0.28285,0.02697,0.025607
0.28346,0.022087,0.025656
0.28418,0.024229,0.025712
0.28524,0.029027,0.025796
0.28629,0.027164,0.025878
0.28636,0.022752,0.025883
0.28642,0.026677,0.025888
0.28682,0.023251,0.02592
0.28695,0.025043,0.02593
0.28704,0.02409,0.025937
0.28718,0.024373,0.025948
0.28775,0.0222,0.025993
0.28791,0.029469,0.026005
0.28822,0.021888,0.026029
0.2886,0.026571,0.026059
0.28888,0.028172,0.026081
0.28916,0.027024,0.026103
0.28953,0.027759,0.026132
0.29015,0.023037,0.026181
0.29035,0.026924,0.026196
0.29083,0.027614,0.026234
0.29158,0.023822,0.026293
0.29163,0.025184,0.026297
0.29309,0.025379,0.026411
0.29327,0.027433,0.026425
0.29329,0.024572,0.026426
0.29507,0.022963,0.026566
0.296,0.0271,0.026638
0.29678,0.023649,0.0267
0.29749,0.026319,0.026755
0.29759,0.029906,0.026762
0.29812,0.027147,0.026804
0.29946,0.023456,0.026908
0.29949,0.029205,0.026911
0.3001,0.028104,0.026959
0.30075,0.029462,0.027009
0.30076,0.024991,0.02701
0.30086,0.028046,0.027018
0.30144,0.021046,0.027063
0.30146,0.023793,0.027064
0.30159,0.025382,0.027075
0.30231,0.02448,0.027131
0.30329,0.026186,0.027207
0.30329,0.02841,0.027207
0.30432,0.02942,0.027288
0.3049,0.026188,0.027332
0.30537,0.025067,0.027369
0.30594,0.027294,0.027414
0.30819,0.027008,0.027588
0.30876,0.026511,0.027633
0.30889,0.029638,0.027643
0.30929,0.031016,0.027674
0.30974,0.025738,0.027709
0.31024,0.024978,0.027748
0.31081,0.027651,0.027792
0.31099,0.024263,0.027806
0.3112,0.024617,0.027822
0.3115,0.026696,0.027846
0.31229,0.030547,0.027907
0.31257,0.026933,0.027929
0.31298,0.029842,0.027961
0.31312,0.027058,0.027972
0.31387,0.022072,0.02803
0.31416,0.028649,0.028052
0.31434,0.027927,0.028066
0.31452,0.026575,0.02808
0.31453,0.029008,0.028081
0.31467,0.029965,0.028091
0.31622,0.028512,0.028212
0.31663,0.027426,0.028243
0.31716,0.024967,0.028285
0.31825,0.024887,0.028369
0.31892,0.029404,0.02842
0.31922,0.032575,0.028444
0.31944,0.022581,0.028461
0.31961,0.026978,0.028474
0.32053,0.029826,0.028545
0.32171,0.03006,0.028636
0.32181,0.027018,0.028644
0.32199,0.027879,0.028658
0.32271,0.027836,0.028714
0.32295,0.026559,0.028732
0.32307,0.030496,0.028741
0.3232,0.028053,0.028751
0.3233,0.027091,0.028759
0.32489,0.031846,0.028882
0.32616,0.028004,0.02898
0.32675,0.031275,0.029025
0.32778,0.025268,0.029105
0.32828,0.024873,0.029144
0.32922,0.029352,0.029216
0.32928,0.031511,0.02922
0.32989,0.029051,0.029267
0.33006,0.03117,0.029281
0.331,0.029588,0.029353
0.33121,0.030155,0.029369
0.33132,0.023749,0.029378
0.33233,0.030044,0.029456
0.33264,0.027612,0.029479
0.33269,0.0282,0.029484
0.33291,0.026016,0.0295
0.33354,0.0258,0.029549
0.33378,0.032816,0.029567
0.33386,0.030665,0.029573
0.33483,0.031364,0.029648
0.33702,0.027787,0.029816
0.33707,0.031849,0.02982
0.33723,0.027802,0.029832
0.33723,0.029925,0.029832
0.33743,0.028695,0.029848
0.33759,0.028399,0.02986
0.33815,0.031871,0.029903
0.33818,0.026498,0.029905
0.33987,0.028282,0.030035
0.34037,0.027042,0.030074
0.34054,0.030181,0.030086
0.34186,0.025615,0.030187
0.34381,0.02957,0.030337
0.34403,0.031098,0.030354
0.34421,0.034394,0.030368
0.34442,0.028539,0.030384
0.34598,0.032405,0.030503
0.34599,0.029966,0.030504
0.34611,0.034639,0.030513
0.34687,0.03268,0.030571
0.34691,0.029463,0.030574
0.34856,0.025451,0.030701
0.34879,0.028867,0.030718
0.349,0.02491,0.030735
0.34934,0.028782,0.030761
0.35032,0.028653,0.030835
0.35035,0.030697,0.030838
0.35148,0.032935,0.030924
0.35222,0.029295,0.03098
0.35234,0.031957,0.03099
0.35275,0.031695,0.031021
0.35385,0.030343,0.031105
0.35434,0.031884,0.031142
0.3554,0.027685,0.031223
0.35542,0.031647,0.031225
0.35555,0.030128,0.031235
0.35604,0.032729,0.031272
0.35639,0.030923,0.031298
0.35649,0.029574,0.031306
0.35748,0.030664,0.031382
0.35794,0.029401,0.031417
0.35832,0.031554,0.031446
0.35861,0.028922,0.031468
0.35894,0.029284,0.031493
0.35957,0.028778,0.031541
0.36157,0.035204,0.031693
0.36201,0.028413,0.031727
0.36208,0.032905,0.031732
0.36268,0.028578,0.031778
0.36299,0.032427,0.031801
0.3632,0.030785,0.031817
0.36338,0.030439,0.031831
0.36395,0.034956,0.031874
0.36519,0.03363,0.031969
0.36628,0.030913,0.032052
0.36689,0.034672,0.032098
0.36737,0.032974,0.032134
0.36818,0.031372,0.032196
0.36893,0.030506,0.032253
0.37,0.035427,0.032334
0.37016,0.02933,0.032346
0.37246,0.033939,0.032521
0.37272,0.032103,0.03254
0.37318,0.03463,0.032576
0.37385,0.033376,0.032626
0.37401,0.033379,0.032638
0.37451,0.035017,0.032676
0.37465,0.031369,0.032686
0.3754,0.034435,0.032743
0.37546,0.038682,0.032748
0.37612,0.028827,0.032798
0.37706,0.030804,0.032869
0.37742,0.030097,0.032896
0.3777,0.032405,0.032918
0.37789,0.033954,0.032932
0.37837,0.032374,0.032969
0.38004,0.040064,0.033094
0.38035,0.030203,0.033118
0.38072,0.032079,0.033146
0.38075,0.027798,0.033148
0.38127,0.035719,0.033188
0.38163,0.0337,0.033214
0.38199,0.035034,0.033242
0.3824,0.03094,0.033273
0.38244,0.034687,0.033276
0.38297,0.02814,0.033316
0.38357,0.032932,0.033362
0.38507,0.030307,0.033474
0.38639,0.033877,0.033575
0.38697,0.035563,0.033618
0.3881,0.032654,0.033703
0.38919,0.032924,0.033785
0.38989,0.03842,0.033838
0.39106,0.034081,0.033926
0.39164,0.034718,0.03397
0.39182,0.030925,0.033984
0.39225,0.032778,0.034016
0.39254,0.035537,0.034038
0.39292,0.032647,0.034066
0.39409,0.036111,0.034155
0.3941,0.033158,0.034155
0.39531,0.032831,0.034246
0.39576,0.029282,0.03428
0.39598,0.03123,0.034296
0.39614,0.031192,0.034309
0.39798,0.032737,0.034447
0.39829,0.032788,0.03447
0.39853,0.032724,0.034488
0.39931,0.035081,0.034547
0.39988,0.033196,0.03459
0.40009,0.033348,0.034606
0.40039,0.032238,0.034628
0.40134,0.033741,0.0347
0.40403,0.032855,0.034902
0.4045,0.030705,0.034936
0.40451,0.04354,0.034937
0.40451,0.035823,0.034937
0.4049,0.031539,0.034967
0.40537,0.033738,0.035002
0.40543,0.030592,0.035006
0.40627,0.03491,0.035069
0.40693,0.035803,0.035119
0.40715,0.036652,0.035136
0.4084,0.032919,0.035229
0.40872,0.039093,0.035253
0.40949,0.036969,0.035311
0.40989,0.034133,0.03534
0.41022,0.030839,0.035365
0.41031,0.037003,0.035372
0.41064,0.041897,0.035396
0.41074,0.03764,0.035404
0.41136,0.034699,0.035451
0.41453,0.033873,0.035687
0.41538,0.036891,0.035751
0.41712,0.030168,0.035881
0.41723,0.034444,0.03589
0.41768,0.033437,0.035923
0.41774,0.031472,0.035928
0.41848,0.040897,0.035983
0.41912,0.035129,0.036031
0.41955,0.04052,0.036063
0.41977,0.033351,0.036079
0.42083,0.039716,0.036158
0.4231,0.038735,0.036327
0.42334,0.036481,0.036345
0.42336,0.039849,0.036347
0.4247,0.037168,0.036447
0.42525,0.038422,0.036488
0.42655,0.034974,0.036584
0.42763,0.037453,0.036665
0.42807,0.037165,0.036698
0.42829,0.040644,0.036714
0.4284,0.033377,0.036722
0.42944,0.040448,0.0368
0.42987,0.041545,0.036832
0.43082,0.033054,0.036902
0.43134,0.032074,0.036941
0.43135,0.036157,0.036941
0.43251,0.045061,0.037028
0.43291,0.032641,0.037058
0.43402,0.037046,0.037141
0.43494,0.037805,0.037209
0.43518,0.032903,0.037227
0.43523,0.035536,0.03723
0.4357,0.038922,0.037265
0.43742,0.036405,0.037393
0.43776,0.037492,0.037418
0.43787,0.036443,0.037426
0.43985,0.034881,0.037573
0.4403,0.035626,0.037606
0.44037,0.037047,0.037612
0.44073,0.035937,0.037638
0.44158,0.043707,0.037701
0.44213,0.036728,0.037742
0.44231,0.041249,0.037756
0.44373,0.038231,0.037861
0.44425,0.042078,0.037899
0.4443,0.038317,0.037903
0.44442,0.038953,0.037911
0.44444,0.047162,0.037914
0.44457,0.034066,0.037923
0.44536,0.032986,0.037982
0.44591,0.040735,0.038022
0.44651,0.033872,0.038067
0.44665,0.038632,0.038077
0.44765,0.042133,0.038151
0.44806,0.037622,0.038181
0.44861,0.03894,0.038222
0.449,0.041522,0.038251
0.44997,0.03764,0.038322
0.45171,0.039086,0.038451
0.45309,0.03914,0.038553
0.45502,0.03658,0.038696
0.4556,0.036791,0.038738
0.45686,0.038722,0.038831
0.45732,0.042543,0.038865
0.45759,0.038425,0.038885
0.46024,0.036944,0.039081
0.46125,0.037598,0.039155
0.46156,0.039232,0.039178
0.4627,0.038603,0.039262
0.4642,0.040085,0.039372
0.4656,0.04084,0.039476
0.46796,0.040044,0.039649
0.46857,0.037537,0.039695
0.46871,0.041722,0.039705
0.47036,0.041129,0.039826
0.47102,0.040614,0.039875
0.47198,0.042774,0.039945
0.47264,0.038272,0.039994
0.47267,0.04858,0.039996
0.47284,0.039567,0.040008
0.4735,0.037506,0.040057
0.47398,0.051379,0.040092
0.47403,0.040753,0.040096
0.47439,0.040114,0.040122
0.47454,0.042088,0.040133
0.47471,0.040931,0.040146
0.47519,0.04001,0.040181
0.47537,0.039851,0.040194
0.47584,0.038277,0.040228
0.47599,0.038988,0.04024
0.47677,0.039053,0.040297
0.47684,0.036767,0.040302
0.47844,0.034377,0.040419
0.4798,0.036551,0.040519
0.48008,0.036029,0.04054
0.48169,0.040366,0.040658
0.48236,0.040712,0.040707
0.48322,0.043133,0.04077
0.48352,0.043797,0.040792
0.48385,0.046799,0.040816
0.4839,0.039643,0.04082
0.48581,0.044805,0.04096
0.48638,0.042685,0.041001
0.48671,0.033864,0.041025
0.48679,0.038311,0.041032
0.48713,0.041978,0.041056
0.48736,0.052446,0.041073
0.48918,0.039139,0.041206
0.48939,0.042112,0.041221
0.48968,0.042167,0.041243
0.49013,0.033047,0.041276
0.49098,0.037875,0.041338
0.4912,0.039404,0.041354
0.49312,0.043846,0.041494
0.49459,0.044005,0.041602
0.49693,0.046367,0.041772
0.49705,0.045024,0.041781
0.4978,0.050142,0.041836
0.49809,0.042403,0.041857
0.5,0.035774,0.041996
0.50095,0.041812,0.042066
0.50155,0.03937,0.042109
0.50167,0.039207,0.042118
0.50289,0.043401,0.042207
0.50297,0.03933,0.042213
0.50341,0.040698,0.042245
0.50378,0.04145,0.042272
0.50633,0.044919,0.042458
0.5069,0.042704,0.042499
0.50711,0.046433,0.042514
0.50805,0.04704,0.042583
0.50813,0.041081,0.042588
0.51085,0.034715,0.042787
0.51116,0.03812,0.04281
0.51133,0.041044,0.042822
0.51165,0.039048,0.042845
0.51205,0.043892,0.042874
0.51241,0.050202,0.0429
0.51281,0.043716,0.042929
0.51322,0.041845,0.042959
0.51328,0.041852,0.042963
0.516,0.049581,0.043161
0.51696,0.042902,0.043231
0.51802,0.043018,0.043308
0.51837,0.039744,0.043333
0.51879,0.046089,0.043364
0.51891,0.035959,0.043372
0.51919,0.04354,0.043393
0.51968,0.035168,0.043428
0.52023,0.040907,0.043468
0.52104,0.043945,0.043527
0.52188,0.039729,0.043588
0.52277,0.041243,0.043652
0.52278,0.03847,0.043653
0.52648,0.040614,0.043921
0.52729,0.042593,0.04398
0.52765,0.041291,0.044006
0.52844,0.043803,0.044063
0.52882,0.042232,0.044091
0.52901,0.054176,0.044105
0.53,0.04852,0.044176
0.53047,0.042911,0.04421
0.53266,0.047729,0.044369
0.53276,0.045935,0.044376
0.53307,0.051971,0.044398
0.53553,0.044845,0.044576
0.53556,0.050533,0.044578
0.5369,0.049095,0.044675
0.53746,0.038419,0.044715
0.53805,0.03993,0.044759
0.53913,0.038337,0.044836
0.53924,0.043572,0.044844
0.53981,0.038523,0.044886
0.54007,0.040322,0.044904
0.54013,0.041601,0.044908
0.54208,0.041607,0.045049
0.54246,0.046781,0.045077
0.54314,0.038435,0.045126
0.54402,0.04614,0.045189
0.54403,0.040597,0.04519
0.54407,0.040622,0.045193
0.54433,0.042378,0.045212
0.54453,0.045662,0.045226
0.54511,0.042969,0.045268
0.54777,0.044036,0.045459
0.5488,0.051721,0.045534
0.55085,0.047977,0.045681
0.5509,0.041441,0.045685
0.55111,0.042839,0.0457
0.55162,0.051051,0.045737
0.55326,0.043159,0.045855
0.55663,0.042435,0.046097
0.55703,0.043582,0.046126
0.55784,0.046349,0.046185
0.55805,0.051415,0.046199
0.56024,0.047001,0.046357
0.5623,0.043671,0.046505
0.56262,0.050471,0.046528
0.56283,0.050297,0.046542
0.5637,0.041158,0.046605
0.56375,0.049684,0.046609
0.56391,0.051112,0.04662
0.56476,0.046125,0.046682
0.56674,0.04609,0.046823
0.567,0.050698,0.046842
0.56714,0.044,0.046852
0.56742,0.038321,0.046872
0.56791,0.050988,0.046907
0.56849,0.048238,0.046949
0.56998,0.058319,0.047056
0.57039,0.048728,0.047085
0.57078,0.051629,0.047113
0.5708,0.044678,0.047115
0.5713,0.044419,0.047151
0.57137,0.054436,0.047156
0.5721,0.044726,0.047208
0.57221,0.046622,0.047216
0.57543,0.047099,0.047446
0.57564,0.047075,0.047461
0.57646,0.055459,0.04752
0.57699,0.043823,0.047558
0.57731,0.041682,0.047581
0.57847,0.049135,0.047664
0.57972,0.044574,0.047754
0.58071,0.045865,0.047824
0.5808,0.048761,0.047831
0.58092,0.051207,0.047839
0.58132,0.047298,0.047868
0.58276,0.049634,0.047971
0.5841,0.044753,0.048066
0.5846,0.047259,0.048102
0.5862,0.052647,0.048217
0.58875,0.056025,0.048399
0.589,0.04428,0.048417
0.59076,0.050326,0.048542
0.59106,0.054369,0.048563
0.59178,0.049811,0.048614
0.59211,0.047428,0.048638
0.59261,0.051244,0.048674
0.59302,0.047849,0.048703
0.59425,0.051179,0.048791
0.59574,0.048821,0.048897
0.59802,0.043525,0.049059
0.59887,0.048174,0.04912
0.59998,0.054239,0.0492
0.60017,0.043804,0.049213
0.60045,0.050132,0.049233
0.60148,0.049018,0.049306
0.60161,0.046737,0.049315
0.60337,0.046981,0.049441
0.6037,0.05013,0.049464
0.60392,0.047379,0.04948
0.60541,0.05509,0.049586
0.60929,0.050238,0.049862
0.61172,0.049236,0.050034
0.61191,0.052304,0.050047
0.61219,0.051686,0.050067
0.61306,0.045169,0.050129
0.61396,0.050542,0.050193
0.61454,0.050368,0.050234
0.61498,0.051378,0.050265
0.61603,0.045008,0.05034
0.61665,0.052702,0.050384
0.61672,0.056383,0.050389
0.61681,0.052715,0.050395
0.61922,0.052649,0.050567
0.62122,0.053133,0.050708
0.62248,0.053133,0.050797
0.62423,0.060667,0.050922
0.62457,0.046808,0.050946
0.62565,0.048131,0.051022
0.62609,0.05265,0.051054
0.62659,0.055928,0.051088
0.62709,0.053101,0.051124
0.62765,0.050909,0.051164
0.62776,0.047113,0.051171
0.6296,0.046681,0.051302
0.63048,0.053641,0.051364
0.6306,0.054084,0.051373
0.63357,0.055861,0.051582
0.63542,0.052547,0.051713
0.63579,0.055763,0.051739
0.63643,0.051009,0.051785
0.63661,0.051361,0.051797
0.63838,0.055296,0.051922
0.63861,0.052979,0.051939
0.63935,0.052052,0.051991
0.63939,0.044071,0.051993
0.63944,0.059924,0.051997
0.6401,0.050924,0.052044
0.64168,0.05192,0.052156
0.64202,0.050945,0.052179
0.64244,0.05363,0.052209
0.64344,0.057088,0.052279
0.64362,0.052063,0.052292
0.64381,0.055486,0.052305
0.64453,0.04766,0.052357
0.64504,0.048377,0.052392
0.64519,0.053247,0.052403
0.64643,0.056288,0.05249
0.64837,0.064148,0.052627
0.64851,0.055786,0.052637
0.64854,0.051064,0.052639
0.64986,0.053933,0.052732
0.65032,0.054196,0.052764
0.65095,0.055324,0.052809
0.65136,0.051672,0.052838
0.65151,0.051757,0.052848
0.65442,0.055568,0.053053
0.65444,0.044665,0.053055
0.65454,0.052351,0.053062
0.65463,0.0522,0.053068
0.65526,0.059432,0.053112
0.65529,0.055498,0.053114
0.65635,0.050962,0.053189
0.65649,0.049555,0.053199
0.66251,0.058632,0.053622
0.66309,0.049113,0.053663
0.67086,0.060015,0.054209
0.67143,0.056615,0.054248
0.67143,0.050857,0.054249
0.67262,0.06316,0.054332
0.67338,0.050282,0.054385
0.67522,0.050963,0.054515
0.67536,0.055977,0.054524
0.67693,0.057037,0.054635
0.6771,0.057242,0.054646
0.6771,0.053327,0.054646
0.67937,0.054054,0.054805
0.68055,0.046361,0.054888
0.68177,0.060544,0.054973
0.6824,0.061815,0.055018
0.68355,0.060327,0.055098
0.68361,0.056465,0.055103
0.68464,0.055089,0.055174
0.68484,0.048499,0.055189
0.68708,0.060742,0.055345
0.68867,0.064384,0.055456
0.68995,0.056593,0.055546
0.69167,0.054802,0.055666
0.69189,0.054795,0.055682
0.69419,0.059749,0.055842
0.6943,0.055908,0.05585
0.69467,0.056774,0.055876
0.69468,0.05612,0.055876
0.69498,0.053052,0.055898
0.69668,0.061021,0.056016
0.69756,0.064845,0.056078
0.69768,0.061427,0.056086
0.69786,0.048113,0.056098
0.69895,0.058117,0.056175
0.69935,0.061669,0.056202
0.69954,0.049985,0.056216
0.70132,0.053248,0.05634
0.7017,0.057384,0.056366
0.70289,0.054551,0.056449
0.70623,0.057174,0.056682
0.70696,0.064969,0.056733
0.70698,0.0502,0.056734
0.70756,0.057841,0.056775
0.7091,0.052086,0.056882
0.70974,0.057065,0.056926
0.71012,0.057699,0.056953
0.71203,0.056635,0.057086
0.71463,0.066195,0.057267
0.71542,0.064581,0.057322
0.71612,0.061995,0.057371
0.72113,0.049755,0.057719
0.72125,0.049627,0.057727
0.72223,0.054442,0.057796
0.72306,0.063544,0.057854
0.72357,0.059441,0.057888
0.72441,0.061118,0.057947
0.72495,0.060015,0.057984
0.72588,0.061491,0.058049
0.72659,0.053211,0.058098
0.72711,0.061268,0.058135
0.72827,0.052477,0.058215
0.72943,0.056187,0.058296
0.7295,0.064047,0.0583
0.72972,0.05408,0.058315
0.72989,0.05791,0.058328
0.73041,0.064088,0.058363
0.73056,0.063076,0.058374
0.73095,0.05911,0.058401
0.73169,0.05449,0.058452
0.73282,0.06991,0.058531
0.73292,0.059316,0.058538
0.73378,0.062077,0.058598
0.73457,0.062316,0.058652
0.73673,0.061714,0.058802
0.73694,0.05427,0.058817
0.73721,0.06638,0.058835
0.73725,0.06602,0.058838
0.73748,0.055445,0.058854
0.73776,0.062148,0.058873
0.73843,0.063335,0.058919
0.74423,0.059366,0.059321
0.7445,0.059301,0.05934
0.74462,0.051435,0.059348
0.74649,0.054266,0.059478
0.74761,0.052374,0.059555
0.74777,0.058652,0.059566
0.74791,0.06163,0.059576
0.74883,0.06134,0.059639
0.75146,0.062289,0.059821
0.75261,0.063502,0.059901
0.75267,0.059587,0.059905
0.7549,0.059647,0.060059
0.75518,0.06096,0.060078
0.75647,0.064952,0.060167
0.75661,0.056432,0.060177
0.76023,0.062302,0.060427
0.7641,0.065777,0.060694
0.76504,0.06369,0.060759
0.76635,0.064909,0.06085
0.76723,0.04847,0.06091
0.76928,0.058216,0.061051
0.77211,0.059867,0.061246
0.7728,0.058898,0.061294
0.77438,0.049504,0.061402
0.77474,0.061078,0.061427
0.77526,0.060522,0.061463
0.77719,0.062541,0.061596
0.77722,0.055996,0.061598
0.77968,0.062768,0.061767
0.7806,0.062985,0.061831
0.78097,0.06236,0.061856
0.7812,0.058461,0.061872
0.78414,0.060305,0.062074
0.78469,0.067671,0.062112
0.78629,0.055977,0.062222
0.78639,0.072211,0.062229
0.78675,0.070505,0.062253
0.78722,0.06178,0.062286
0.78729,0.070262,0.062291
0.788,0.056208,0.06234
0.79013,0.06036,0.062485
0.79215,0.07268,0.062624
0.79221,0.063845,0.062628
0.79326,0.067357,0.062701
0.79388,0.069199,0.062743
0.79567,0.062759,0.062866
0.79675,0.065661,0.06294
0.79754,0.060984,0.062994
0.79921,0.066589,0.063109
0.79934,0.062985,0.063118
0.80063,0.072552,0.063206
0.80203,0.060985,0.063302
0.80302,0.055543,0.06337
0.80319,0.067475,0.063381
0.80556,0.06202,0.063544
0.80559,0.069836,0.063546
0.80727,0.059264,0.063661
0.80856,0.06913,0.063749
0.81095,0.065416,0.063913
0.81318,0.059291,0.064066
0.81386,0.063669,0.064112
0.81396,0.073803,0.064119
0.81421,0.069535,0.064136
0.81428,0.072465,0.064141
0.81459,0.073422,0.064162
0.81522,0.064705,0.064205
0.81659,0.066312,0.064299
0.81827,0.062691,0.064413
0.81891,0.056037,0.064457
0.81915,0.066381,0.064474
0.81987,0.064767,0.064523
0.81993,0.071101,0.064527
0.82061,0.067018,0.064573
0.82374,0.075144,0.064788
0.82584,0.060867,0.064931
0.82598,0.073817,0.06494
0.82611,0.057027,0.064949
0.82801,0.06828,0.065079
0.8317,0.062524,0.065331
0.83252,0.07526,0.065387
0.8335,0.075668,0.065453
0.8337,0.062062,0.065467
0.83403,0.072777,0.065489
0.83481,0.070583,0.065543
0.83505,0.076753,0.065559
0.83516,0.059314,0.065567
0.83614,0.063768,0.065634
0.8368,0.068381,0.065678
0.8396,0.066699,0.065869
0.84054,0.065457,0.065933
0.84332,0.061885,0.066122
0.84337,0.065148,0.066126
0.84423,0.059695,0.066184
0.84443,0.063777,0.066198
0.84496,0.07649,0.066234
0.84663,0.063837,0.066348
0.84929,0.08434,0.066529
0.8527,0.08153,0.066761
0.85428,0.070792,0.066868
0.85799,0.071287,0.06712
0.86139,0.066732,0.067351
0.86144,0.068802,0.067355
0.8635,0.064332,0.067494
0.86465,0.055461,0.067572
0.86477,0.068658,0.06758
0.86504,0.062653,0.067599
0.86595,0.068752,0.06766
0.86744,0.05995,0.067761
0.86789,0.075475,0.067792
0.86813,0.06617,0.067808
0.87076,0.071332,0.067987
0.87196,0.064767,0.068068
0.87345,0.073165,0.068169
0.87392,0.062648,0.068201
0.87398,0.06584,0.068205
0.87451,0.073051,0.068241
0.87545,0.05785,0.068305
0.8761,0.07826,0.068349
0.87633,0.064469,0.068364
0.8773,0.066463,0.06843
0.88097,0.068291,0.068678
0.88136,0.067631,0.068705
0.88208,0.065699,0.068754
0.8848,0.065057,0.068937
0.8849,0.074825,0.068944
0.88738,0.076706,0.069112
0.88901,0.064425,0.069223
0.88921,0.073326,0.069236
0.88959,0.073878,0.069262
0.89022,0.082997,0.069304
0.89214,0.074231,0.069434
0.89422,0.082101,0.069575
0.89586,0.070088,0.069685
0.89843,0.074626,0.069859
0.89914,0.067752,0.069907
0.90034,0.059717,0.069988
0.90072,0.065629,0.070014
0.90325,0.065931,0.070184
0.90365,0.067037,0.070211
0.90471,0.076888,0.070283
0.90507,0.073438,0.070307
0.90965,0.071476,0.070616
0.9122,0.062618,0.070788
0.91225,0.062043,0.070791
0.91248,0.070161,0.070807
0.91299,0.062402,0.070841
0.91303,0.074842,0.070843
0.91553,0.059365,0.071012
0.91644,0.073935,0.071074
0.91723,0.085814,0.071126
0.91781,0.063026,0.071165
0.91794,0.071813,0.071174
0.91807,0.078717,0.071183
0.91907,0.07542,0.071251
0.92183,0.078859,0.071436
0.9249,0.080052,0.071643
0.92534,0.075509,0.071672
0.92661,0.081536,0.071758
0.92768,0.074562,0.07183
0.9289,0.074035,0.071912
0.93054,0.082486,0.072022
0.93095,0.068401,0.07205
0.93216,0.089491,0.072131
0.93235,0.075381,0.072144
0.9327,0.077765,0.072167
0.93324,0.064928,0.072204
0.93326,0.062779,0.072205
0.93395,0.073836,0.072251
0.93514,0.087404,0.072331
0.93638,0.068901,0.072414
0.93661,0.08136,0.07243
0.93686,0.074881,0.072447
0.93992,0.076024,0.072652
0.94096,0.06231,0.072722
0.94289,0.070866,0.072852
0.94345,0.079026,0.072889
0.94632,0.081306,0.073081
0.94864,0.079382,0.073237
0.9505,0.071254,0.073362
0.95582,0.075671,0.073718
0.95756,0.066075,0.073834
0.95889,0.069184,0.073923
0.95892,0.065458,0.073926
0.95967,0.084532,0.073976
0.96028,0.08504,0.074017
0.96213,0.093241,0.07414
0.96256,0.073477,0.074169
0.96286,0.062672,0.074189
0.96357,0.068587,0.074236
0.96384,0.085109,0.074255
0.96773,0.063839,0.074515
0.96887,0.072888,0.074591
0.96933,0.065526,0.074622
0.96951,0.073245,0.074634
0.96963,0.074459,0.074642
0.97043,0.068757,0.074695
0.97158,0.065976,0.074772
0.97588,0.064276,0.07506
0.97635,0.067405,0.075091
0.97877,0.072639,0.075253
0.98076,0.067744,0.075386
0.98301,0.069729,0.075536
0.98556,0.072792,0.075706
0.98558,0.086869,0.075707
0.9856,0.069775,0.075709
0.98602,0.08483,0.075736
0.98654,0.084181,0.075771
0.98703,0.08377,0.075804
0.98806,0.070944,0.075872
0.98919,0.08082,0.075948
0.99123,0.088223,0.076084
0.99178,0.070521,0.076121
0.99228,0.082571,0.076153
0.99338,0.071711,0.076227
0.99481,0.071109,0.076322
0.99496,0.080715,0.076333
0.99528,0.062823,0.076354
0.99614,0.07807,0.076411
0.99732,0.078359,0.076489
0.99792,0.06639,0.07653
0.99814,0.078328,0.076544
0.99897,0.083209,0.0766
1.0011,0.087737,0.076742
1.0015,0.084174,0.076771
1.0069,0.076387,0.077129
1.0073,0.087088,0.077157
1.0096,0.068553,0.077306
1.0106,0.070638,0.077371
1.0125,0.075712,0.077499
1.0142,0.07643,0.07761
1.0152,0.076835,0.077676
1.0159,0.073758,0.077724
1.0162,0.075084,0.077745
1.0187,0.085773,0.077908
1.0189,0.065274,0.077924
1.0207,0.069724,0.078041
1.0226,0.083797,0.07817
1.0267,0.081304,0.078441
1.0282,0.085175,0.078539
1.0324,0.07561,0.078821
1.0416,0.072235,0.079427
1.042,0.082428,0.079459
1.0426,0.077191,0.079494
1.0469,0.096526,0.079778
1.0486,0.086302,0.079893
1.0488,0.075397,0.079907
1.049,0.081786,0.079922
1.0502,0.090818,0.080002
1.0509,0.083382,0.080047
1.0512,0.081514,0.080064
1.0529,0.075617,0.080176
1.0535,0.084771,0.080218
1.0545,0.082426,0.080284
1.0547,0.085363,0.080297
1.0626,0.076329,0.080816
1.0672,0.079422,0.081122
1.0673,0.074314,0.08113
1.0704,0.074562,0.081331
1.0737,0.09406,0.081553
1.0764,0.073978,0.081731
1.0766,0.070554,0.081744
1.0792,0.074596,0.081916
1.0855,0.08581,0.082327
1.0914,0.092483,0.082715
1.0949,0.086128,0.082945
1.1,0.090081,0.083284
1.1014,0.078257,0.083378
1.1053,0.070364,0.083633
1.1097,0.085527,0.083923
1.1111,0.076808,0.084011
1.1125,0.079678,0.084103
1.116,0.080079,0.084333
1.1171,0.072643,0.084403
1.1181,0.086687,0.084474
1.1191,0.077686,0.084537
1.1195,0.080652,0.08456
1.1215,0.0801,0.084693
1.1249,0.081283,0.084917
1.1338,0.088701,0.085498
1.1355,0.10188,0.085609
1.147,0.09655,0.086365
1.1512,0.095842,0.086639
1.1538,0.083743,0.086806
1.1585,0.082671,0.087118
1.167,0.089514,0.08767
1.1699,0.088031,0.087857
1.1704,0.073068,0.087895
1.1711,0.087609,0.087941
1.1761,0.087382,0.088264
1.1777,0.079351,0.088366
1.1811,0.072058,0.088589
1.1818,0.085317,0.088632
1.1844,0.077822,0.088805
1.1904,0.095465,0.089195
1.191,0.092948,0.089233
1.2035,0.085037,0.09005
1.2335,0.096737,0.09199
1.2346,0.094454,0.092066
1.2433,0.097314,0.092628
1.2441,0.085334,0.092682
1.2456,0.094659,0.092775
1.253,0.088692,0.093254
1.2589,0.08545,0.093636
1.2608,0.083564,0.09376
1.2623,0.080119,0.093856
1.2847,0.093694,0.095297
1.3188,0.08529,0.097491
1.3199,0.1021,0.097565
1.323,0.082798,0.097762
1.327,0.096312,0.098016
1.3469,0.10088,0.099297


==> Data/L_shaped/cnd_nm_DLS_p3.txt <==
20,209.35
80,266.74
320,567.92
1280,1476.1
5120,3125.3
20480,6467
81920,15615
3.2768e+05,32387
1.3107e+06,76066
5.2429e+06,1.9253e+05


==> Data/L_shaped/cnd_nm_DPG_p3.txt <==
20,1.6345e+05
80,2.746e+05
320,1.2825e+06
1280,7.1578e+06
5120,3.0167e+07
20480,1.4698e+08
81920,8.3431e+08
3.2768e+05,3.3544e+09
1.3107e+06,1.5333e+10
5.2429e+06,1.1193e+11


==> Data/L_shaped/meanL2error_subadap5_hp_Lshapeddomain.txt <==
ndof_mean,L2_error_mean,exslp
1.594992e+01,7.909526e-04,1.306837e-04
1.813284e+01,3.605044e-04,6.053090e-05
2.030763e+01,2.712850e-04,3.067726e-05
2.240536e+01,2.435670e-04,1.700832e-05
2.657066e+01,1.635522e-04,6.114465e-06
3.028531e+01,1.062320e-04,2.788563e-06
3.574353e+01,5.658246e-05,1.031782e-06
4.188078e+01,2.227076e-05,3.987345e-07
4.985980e+01,5.325734e-06,1.400455e-07
5.761771e+01,1.523282e-06,5.880806e-08
6.624198e+01,4.225184e-07,2.546670e-08
7.361386e+01,1.304802e-07,1.352120e-08
8.376873e+01,4.095364e-08,6.227031e-09
9.471853e+01,1.383093e-08,2.979634e-09
1.079027e+02,4.540790e-09,1.363257e-09
1.216857e+02,1.823132e-09,6.627293e-10
1.374991e+02,7.125118e-10,3.184004e-10
1.549587e+02,3.108184e-10,1.554092e-10


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BL1.txt <==
ndof,target_err,DWR_est,extslp
9.797959e+00,5.228290e-04,1.174200e-05,1.099194e-06
8.660254e+00,1.975880e-04,2.582540e-05,1.591803e-06
1.135782e+01,2.040430e-04,6.277470e-05,7.056621e-07
1.284523e+01,1.832080e-04,3.926380e-05,4.878153e-07
1.539480e+01,1.258500e-05,3.916140e-06,2.833732e-07
1.688194e+01,1.470920e-05,7.557610e-06,2.148889e-07
1.959592e+01,7.653450e-06,4.747750e-08,1.373993e-07
2.204541e+01,6.017360e-06,3.124910e-06,9.649991e-08
2.563201e+01,5.024520e-06,2.830540e-06,6.139504e-08
2.959730e+01,4.547170e-07,7.333400e-07,3.987725e-08
3.371943e+01,7.318300e-07,4.687910e-07,2.696750e-08
3.884585e+01,2.128960e-07,1.273900e-07,1.763792e-08
4.446347e+01,1.164640e-07,8.891270e-08,1.176173e-08
5.046781e+01,2.743940e-08,1.697580e-08,8.043368e-09
5.762812e+01,6.964200e-08,6.091520e-08,5.402292e-09
6.538348e+01,1.579490e-08,4.066880e-09,3.698939e-09
7.611176e+01,1.150420e-07,1.331420e-07,2.344909e-09
8.867356e+01,6.821890e-09,2.331820e-10,1.482856e-09
1.003544e+02,3.795320e-09,9.196080e-09,1.022992e-09
1.142891e+02,1.385150e-09,3.628720e-09,6.925750e-10


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BL2.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,4.925670e-04,2.273840e-05,6.254518e-08
1.249000e+01,3.170360e-04,7.941520e-05,1.051079e-07
1.529706e+01,4.753070e-05,2.353810e-07,3.814233e-08
1.833030e+01,2.154480e-05,6.952050e-06,1.543827e-08
2.063977e+01,1.819560e-05,4.489600e-06,8.529487e-09
2.336664e+01,1.380590e-06,2.433290e-06,4.586330e-09
2.694439e+01,1.868990e-07,6.293170e-07,2.249600e-09
3.203123e+01,1.885420e-06,1.214320e-06,9.474984e-10
3.690528e+01,5.366910e-07,2.494520e-07,4.666638e-10
4.298837e+01,4.977580e-08,2.750620e-08,2.176166e-10
4.818714e+01,3.270510e-09,3.527620e-09,1.229678e-10
5.612486e+01,1.334990e-09,7.902480e-10,5.736811e-11
6.368673e+01,3.593070e-10,3.217200e-10,3.049313e-11
7.413501e+01,7.005830e-11,8.344660e-11,1.426692e-11
8.374963e+01,4.388460e-11,3.946400e-11,7.754120e-12
9.417006e+01,7.666670e-11,5.119880e-11,4.314025e-12
1.074151e+02,1.072950e-11,1.079210e-11,2.234192e-12
1.239355e+02,7.123850e-11,4.645520e-11,1.092619e-12
1.423447e+02,1.093380e-12,2.337550e-12,5.466900e-13


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_gaussian_peak_alpha_1000_p_BL3.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.975870e-04,2.955580e-05,1.392154e-07
1.673320e+01,1.622100e-04,2.403530e-05,2.221566e-07
1.949359e+01,3.144640e-07,5.634710e-06,7.629037e-08
2.366432e+01,3.167890e-06,1.270170e-06,1.963605e-08
2.774887e+01,8.163470e-07,1.710920e-07,6.441615e-09
2.966479e+01,9.750220e-08,2.552110e-07,4.036667e-09
3.674235e+01,2.873770e-08,2.299570e-09,9.027014e-10
4.195235e+01,3.875700e-09,5.008560e-09,3.567944e-10
4.785394e+01,3.849850e-09,4.435730e-11,1.419999e-10
5.422177e+01,1.856880e-09,9.252250e-10,5.922385e-11
6.252999e+01,1.006790e-09,5.479550e-10,2.183201e-11
7.183314e+01,5.003020e-10,3.078320e-10,8.268722e-12
8.117881e+01,4.627840e-12,7.180880e-12,3.512476e-12
9.423375e+01,3.274080e-12,2.647540e-12,1.236707e-12
1.085357e+02,2.432510e-13,1.242540e-12,4.599428e-13
1.229634e+02,4.829690e-13,4.027710e-13,1.919911e-13
1.408545e+02,1.684170e-13,2.942350e-13,7.418507e-14



==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_reverseboundarylayer_BL_p1.txt <==
ndof,target_err,DWR_est,extslp
9.797959e+00,2.653310e-01,3.112790e-03,1.515046e-03
9.165151e+00,2.336930e-01,1.568630e-02,1.851032e-03
1.053565e+01,1.990250e-01,2.389760e-02,1.218564e-03
1.236932e+01,1.747340e-01,2.062790e-02,7.530011e-04
1.319091e+01,1.363230e-01,2.672440e-02,6.208817e-04
1.539480e+01,1.222510e-01,2.368920e-02,3.905802e-04
1.679286e+01,9.690300e-02,1.473130e-02,3.009256e-04
1.944222e+01,6.671380e-02,1.576860e-02,1.939077e-04
2.224860e+01,3.040630e-02,7.115710e-03,1.293972e-04
2.533772e+01,8.137920e-03,3.139220e-03,8.760527e-05
3.069202e+01,2.345120e-03,1.143370e-03,4.928973e-05
3.600000e+01,7.326110e-04,3.751040e-04,3.054395e-05
4.316248e+01,2.535550e-04,1.391790e-04,1.772203e-05
4.965884e+01,7.690050e-05,5.131430e-05,1.163706e-05
5.812056e+01,3.628130e-05,2.395380e-05,7.258440e-06
6.694774e+01,1.904970e-05,1.324360e-05,4.749249e-06
7.529940e+01,1.001930e-05,6.263060e-06,3.337784e-06
8.557453e+01,8.566600e-06,5.437220e-06,2.274046e-06
9.872690e+01,3.906640e-06,2.253870e-06,1.480902e-06
1.127165e+02,3.219410e-06,2.148350e-06,9.951092e-07
1.280195e+02,1.358420e-06,8.687360e-07,6.792100e-07


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_reverseboundarylayer_BL_p2.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,2.342920e-01,1.056420e-02,3.094336e-04
1.385641e+01,1.815120e-01,4.281190e-02,3.094336e-04
1.509967e+01,1.420760e-01,1.747760e-02,2.013647e-04
1.697056e+01,6.504570e-02,1.915790e-02,1.122895e-04
1.816590e+01,9.341870e-02,1.875670e-02,7.989795e-05
2.163331e+01,2.776960e-02,9.496390e-03,3.335845e-05
2.521904e+01,9.473920e-03,3.158860e-03,1.549451e-05
2.835489e+01,3.102040e-03,1.275150e-03,8.623437e-06
3.349627e+01,1.130930e-03,3.869960e-04,3.748335e-06
3.786819e+01,1.922300e-04,6.285860e-05,2.029774e-06
4.496665e+01,1.821440e-05,1.140680e-05,8.597410e-07
5.282045e+01,2.890870e-06,2.065240e-06,3.844236e-07
6.349803e+01,8.472070e-07,5.570190e-07,1.531155e-07
7.307530e+01,4.592580e-07,3.497630e-07,7.585206e-08
8.435639e+01,2.469040e-07,1.467450e-07,3.700246e-08
9.426558e+01,9.798710e-08,6.874690e-08,2.123512e-08
1.080000e+02,3.485460e-08,2.290610e-08,1.075726e-08
1.224255e+02,1.106510e-08,8.128120e-09,5.747266e-09
1.410532e+02,7.848220e-09,5.783180e-09,2.830780e-09
1.615364e+02,2.874080e-09,2.130480e-09,1.437040e-09


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_reverseboundarylayer_BL_p3.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,1.869940e-01,1.512280e-02,1.607204e-04
1.843909e+01,8.533230e-02,2.676920e-02,1.299929e-04
2.000000e+01,6.922190e-02,1.603640e-02,7.360139e-05
2.167948e+01,3.100540e-02,8.976230e-03,4.185559e-05
2.683282e+01,1.503310e-02,4.106800e-03,9.406591e-06
2.792848e+01,1.052920e-02,3.512870e-03,7.108286e-06
3.240370e+01,1.721280e-03,6.052750e-04,2.511501e-06
3.741657e+01,1.637050e-04,1.075790e-04,9.175883e-07
4.195235e+01,5.844720e-05,3.366210e-05,4.119093e-07
5.205766e+01,4.411530e-06,2.781030e-06,9.092922e-08
6.016644e+01,1.486280e-07,8.474460e-08,3.300775e-08
7.056912e+01,1.378300e-07,9.641250e-08,1.080919e-08
8.099383e+01,1.537730e-08,1.004700e-08,4.120335e-09
9.354143e+01,3.228150e-09,2.481550e-09,1.503377e-09
1.080740e+02,8.744450e-10,6.577110e-10,5.470739e-10
1.224745e+02,5.843110e-10,5.405870e-10,2.279169e-10
1.411737e+02,1.701010e-10,1.297220e-10,8.429861e-11
1.582719e+02,7.573540e-11,6.120760e-11,3.786770e-11


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_non_regularized_alpha_50_rightbndflux_eps_0p01_p2.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,2.137820e-03,2.102090e-04,3.909351e-03
1.363818e+01,5.435220e-03,1.923670e-03,4.232290e-03
1.679286e+01,2.521440e-03,6.912030e-03,1.495323e-03
1.944222e+01,2.117310e-03,5.704340e-04,7.188335e-04
2.190890e+01,5.713800e-04,1.796890e-04,3.955985e-04
2.400000e+01,1.176710e-05,5.011440e-04,2.507850e-04
2.771281e+01,4.173480e-05,1.329840e-04,1.221672e-04
3.117691e+01,9.155180e-05,3.743460e-05,6.779413e-05
3.730952e+01,3.174240e-05,6.915930e-05,2.762229e-05
4.091455e+01,7.936880e-05,1.890290e-05,1.741683e-05
4.781213e+01,8.180930e-05,1.344210e-06,7.992216e-06
5.526301e+01,2.655520e-06,1.868340e-06,3.874228e-06
6.349803e+01,6.072960e-06,1.150030e-06,1.934445e-06
7.120393e+01,6.353630e-07,9.713900e-08,1.091033e-06
8.367795e+01,1.789710e-06,2.429110e-07,4.867461e-07
9.397872e+01,2.417380e-07,6.958790e-09,2.724019e-07
1.087198e+02,6.026000e-07,2.680290e-07,1.314662e-07
1.246114e+02,5.265330e-08,8.196640e-08,6.646132e-08
1.423657e+02,4.658400e-07,1.431690e-07,3.414527e-08
1.629417e+02,9.663510e-08,8.112640e-09,1.738587e-08
1.863062e+02,3.460110e-08,5.533060e-09,8.896542e-09
2.105137e+02,4.305280e-08,7.525930e-09,4.830103e-09



==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p1.txt <==
ndof,target_err,DWR_est,extslp
9.797959e+00,1.388680e-02,1.608520e-02,9.668112e-04
1.024695e+01,4.439060e-02,3.032080e-02,8.452099e-04
1.187434e+01,1.809410e-02,1.087950e-02,5.431501e-04
1.307670e+01,5.111200e-03,3.453470e-03,4.066815e-04
1.558846e+01,1.017190e-02,1.041170e-03,2.400707e-04
1.723369e+01,1.106170e-03,2.705220e-03,1.776699e-04
1.889444e+01,3.849980e-03,1.993000e-04,1.348175e-04
2.343075e+01,3.617680e-03,1.212170e-03,7.069521e-05
2.598076e+01,1.637420e-04,2.051690e-04,5.185527e-05
2.882707e+01,5.557010e-04,4.363090e-04,3.796182e-05
3.376389e+01,2.415130e-04,2.474140e-04,2.362606e-05
3.953479e+01,4.379330e-04,1.546520e-04,1.471669e-05
4.432832e+01,1.901010e-04,5.163890e-05,1.044010e-05
5.094114e+01,9.286340e-05,3.787820e-05,6.879272e-06
5.886425e+01,5.857280e-05,1.691080e-06,4.458550e-06
6.683562e+01,6.047210e-06,1.615830e-05,3.045963e-06
7.521968e+01,3.382520e-05,1.451860e-05,2.136752e-06
8.644652e+01,9.592260e-06,3.408110e-06,1.407687e-06
1.001000e+02,9.822260e-06,3.151450e-06,9.066652e-07
1.138420e+02,1.817730e-06,2.328930e-07,6.163693e-07
1.285924e+02,7.028320e-07,2.216750e-06,4.276641e-07
1.463967e+02,2.442190e-06,3.538350e-07,2.898374e-07
1.634748e+02,6.647390e-07,2.884240e-07,2.081596e-07
1.893568e+02,2.185340e-07,1.612200e-07,1.339386e-07
2.143968e+02,1.845540e-07,3.169210e-08,9.227700e-08


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p2.txt <==
ndof,target_err,DWR_est,extslp
1.385641e+01,2.137820e-03,2.102090e-04,5.321402e-03
1.449138e+01,5.233520e-03,1.094280e-02,4.253347e-03
1.714643e+01,2.042190e-03,2.965370e-04,1.834048e-03
1.913113e+01,6.878080e-04,1.039530e-03,1.060660e-03
2.149419e+01,1.868370e-03,1.149870e-03,5.924806e-04
2.461707e+01,3.932100e-06,2.757980e-04,3.006752e-04
2.939388e+01,6.911770e-04,4.684450e-06,1.238782e-04
3.212476e+01,3.202130e-04,8.746850e-06,7.944743e-05
3.583295e+01,1.052050e-04,4.289890e-05,4.601152e-05
4.076763e+01,7.800240e-05,4.887040e-05,2.413802e-05
4.756049e+01,2.830240e-05,1.937430e-05,1.116986e-05
5.504544e+01,1.752180e-05,7.447070e-08,5.378641e-06
6.429619e+01,1.414160e-05,5.244240e-07,2.473734e-06
7.237403e+01,9.269160e-06,1.425260e-06,1.368880e-06
8.259540e+01,7.668770e-07,1.005830e-07,7.071309e-07
9.590620e+01,7.712060e-07,1.180660e-07,3.350006e-07
1.084988e+02,3.007540e-07,2.659760e-08,1.807813e-07
1.234504e+02,2.175800e-07,4.328260e-09,9.480182e-08
1.409468e+02,1.534050e-07,1.035020e-08,4.886558e-08
1.614435e+02,1.133740e-07,2.833090e-08,2.478429e-08
1.855317e+02,2.472970e-08,2.147720e-09,1.236485e-08


==> Data/TargetBasedAdaptation/targetbasedadaptation_s_p_plus_1_squarejump_Nadarajah_regularized_alpha_50_rightbndflux_eps_0p01_p3.txt <==
ndof,target_err,DWR_est,extslp
1.788854e+01,3.006500e-02,1.834870e-03,2.767066e-03
1.870829e+01,3.093180e-03,1.905830e-03,2.022117e-03
2.190890e+01,2.572150e-03,1.064110e-03,6.694223e-04
2.509980e+01,2.545160e-04,1.146290e-03,2.584357e-04
2.880972e+01,9.746600e-05,1.612450e-04,9.846257e-05
3.193744e+01,1.165900e-04,1.566120e-05,4.785683e-05
3.714835e+01,8.820500e-08,9.860040e-06,1.661375e-05
4.183300e+01,5.514260e-06,1.171450e-05,7.234547e-06
4.701064e+01,2.963370e-06,1.082940e-05,3.196477e-06
5.558777e+01,1.555350e-06,3.047070e-08,9.889853e-07
6.268971e+01,1.446040e-06,6.856140e-07,4.262561e-07
7.078135e+01,4.968830e-07,1.178770e-07,1.822269e-07
8.136338e+01,1.176300e-08,7.315790e-08,6.871342e-08
9.364828e+01,6.483800e-08,1.623650e-08,2.567710e-08
1.072381e+02,4.316130e-08,1.110780e-09,9.944938e-09
1.223520e+02,4.197460e-08,2.380740e-09,3.951557e-09
1.419155e+02,3.499020e-09,7.802280e-11,1.399060e-09
1.599375e+02,1.481010e-09,6.074370e-10,6.058884e-10
1.809696e+02,5.103110e-10,1.974450e-11,2.551555e-10

